Binary Fuse Filters: Fast and Smaller Than Xor Filters

Bloom and cuckoo filters provide fast approximate set membership while using little memory. Engineers use them to avoid expensive disk and network accesses. The recently introduced xor filters can be faster and smaller than Bloom and cuckoo filters. The xor filters are within 23% of the theoretical lower bound in storage as opposed to 44% for Bloom filters. Inspired by Dietzfelbinger and Walzer, we build probabilistic filters -- called binary fuse filters -- that are within 13% of the storage lower bound -- without sacrificing query speed. As an additional benefit, the construction of the new binary fuse filters can be more than twice as fast as the construction of xor filters. By slightly sacrificing query speed, we further reduce storage to within 8% of the lower bound. We compare the performance against a wide range of competitive alternatives such as Bloom filters, blocked Bloom filters, vector quotient filters, cuckoo filters, and the recent ribbon filters. Our experiments suggest that binary fuse filters are superior to xor filters.

==> abstract.txt <==
Binary Fuse Filters: Fast and Smaller Than Xor Filters
Thomas Mueller Graf and Daniel Lemire

Bloom and cuckoo filters provide fast approximate set membership while using little memory. Engineers use them to avoid expensive disk and network accesses. The recently introduced xor filters can be faster and smaller than Bloom and cuckoo filters. The xor filters are within 23% of the theoretical lower bound in storage as opposed to 44% for Bloom filters. Inspired by Dietzfelbinger and Walzer, we build probabilistic filters---called binary fuse filters---that are within 13% of the storage lower bound---without sacrificing query speed. As an additional benefit, the construction of the new binary fuse filters can be more than twice as fast as the construction of xor filters. By slightly sacrificing query speed, we further reduce storage to within 8% of the lower bound. We compare the performance against a wide range of competitive alternatives such as  Bloom filters, blocked Bloom filters, vector quotient filters, cuckoo filters, and the recent ribbon filters. Our experiments suggest that binary fuse filters are superior to xor filters.

==> data/data.txt <==
# 2021-07-30 22:45 CET
# ssh thomas@rome.licef.ca
# thomas@programming_station-for-thomas:~/docker_programming_station/xorfilter_cpp_private/benchmarks$

./bulk-insert-and-query.exe 100000000
Xor8  174.77    0.00   45.36   45.38   45.36   45.39   45.39  310.90  0.3870       9.84       8.01    22.8 100.000
Xor16  175.24    0.00   46.48   46.48   46.48   46.51   46.49  314.70  0.0016      19.68      15.92    23.6 100.000
Cuckoo12  185.27   80.43   54.93   54.93   54.93   54.94   54.95  350.08  0.1854      12.77       9.08    40.7 100.000
Cuckoo16  181.83   68.34   54.80   54.80   54.79   54.79   54.79  346.22  0.0113      17.02      13.11    29.9 100.000
Bloom12-addAll   63.21    0.00   70.88   78.95   78.24   78.74   79.71  295.13  0.3149      12.00       8.31    44.4 100.000
Bloom16-addAll   86.93    0.00   73.69   94.97   98.91  103.29  108.14  374.33  0.0457      16.00      11.10    44.2 100.000
BlockedBloom   25.90    0.00   26.72   26.85   26.83   26.83   26.84  106.34  0.9413      10.67       6.73    58.5 100.000
XorBinaryFuse8   65.36    0.00   45.42   45.43   45.42   45.42   45.42  201.63  0.3916       9.01       8.00    12.6 100.000
XorBinaryFuse16   66.84    0.00   46.01   46.04   46.03   46.08   46.03  204.96  0.0014      18.01      16.07    12.1 100.000
XorBinaryFuse8-4Wise   70.77    0.00   57.13   57.13   57.12   57.14   57.12  242.16  0.3914       8.60       8.00     7.6 100.000
XorBinaryFuse16-4Wise   72.40    0.00   56.46   56.51   56.47   56.52   56.47  241.86  0.0017      17.21      15.84     8.7 100.000
HomogRibbon64_8   86.84    0.00   80.67   91.36   90.93   89.75   87.69  351.07  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   92.75    0.00   92.88  142.67  155.78  158.66  159.39  518.37  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8   97.53    0.00   85.81   88.54   87.24   86.90   85.76  358.08  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15  103.92    0.00   93.66  140.23  156.95  161.65  163.20  533.34  0.0031      17.93      14.98    19.7 100.000
Xor8  167.16    0.00   43.18   43.15   43.16   43.18   43.24  296.71  0.3924       9.84       7.99    23.1 100.000
Xor16  173.83    0.00   46.48   46.47   46.47   46.47   46.47  313.24  0.0016      19.68      15.90    23.8 100.000
Cuckoo12  184.94   80.40   54.94   54.95   54.94   54.94   54.94  349.77  0.1852      12.77       9.08    40.6 100.000
Cuckoo16  181.83   68.37   54.79   54.80   54.80   54.82   54.80  346.24  0.0115      17.02      13.08    30.1 100.000
Bloom12-addAll   63.05    0.00   70.84   78.81   78.09   78.64   79.60  294.63  0.3141      12.00       8.31    44.3 100.000
Bloom16-addAll   86.41    0.00   73.63   94.67   98.71  103.18  108.17  373.43  0.0454      16.00      11.10    44.1 100.000
BlockedBloom   25.90    0.00   26.74   26.84   26.84   26.89   26.86  106.41  0.9441      10.67       6.73    58.6 100.000
XorBinaryFuse8   62.83    0.00   41.96   41.99   41.97   41.96   41.95  188.73  0.3886       9.01       8.01    12.5 100.000
XorBinaryFuse16   63.96    0.00   42.66   42.64   42.65   42.65   42.67  191.92  0.0016      18.01      15.94    13.0 100.000
XorBinaryFuse8-4Wise   67.68    0.00   52.50   52.50   52.55   52.48   52.53  225.21  0.3900       8.60       8.00     7.5 100.000
XorBinaryFuse16-4Wise   68.74    0.00   52.29   52.33   52.31   52.30   54.14  226.77  0.0017      17.21      15.84     8.7 100.000
HomogRibbon64_8   86.82    0.00   80.35   91.43   90.89   89.71   87.50  350.75  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   92.59    0.00   92.72  142.49  155.46  158.62  159.39  517.79  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8   97.66    0.00   85.04   89.38   88.54   86.21   85.86  358.69  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15  104.02    0.00   93.60  140.22  156.89  161.65  163.13  533.32  0.0031      17.93      14.98    19.7 100.000
Xor8  167.11    0.00   43.17   43.20   43.18   43.15   43.19  296.65  0.3920       9.84       7.99    23.1 100.000
Xor16  168.06    0.00   44.19   44.22   44.26   44.27   44.31  300.81  0.0015      19.68      16.02    22.9 100.000
Cuckoo12  174.11   76.14   51.98   51.53   51.69   51.66   52.65  329.82  0.1819      12.77       9.10    40.2 100.000
Cuckoo16  171.47   64.88   51.52   51.88   51.55   51.50   51.53  326.25  0.0114      17.02      13.10    29.9 100.000
Bloom12-addAll   59.63    0.00   67.01   76.06   75.09   75.48   76.35  281.63  0.3168      12.00       8.30    44.5 100.000
Bloom16-addAll   82.61    0.00   69.58   91.06   94.91   99.14  103.68  357.63  0.0456      16.00      11.10    44.2 100.000
BlockedBloom   24.56    0.00   25.12   25.24   25.24   25.22   25.21  100.19  0.9416      10.67       6.73    58.5 100.000
XorBinaryFuse8   63.78    0.00   43.32   43.26   43.31   43.26   43.29  193.65  0.3903       9.01       8.00    12.6 100.000
XorBinaryFuse16   65.16    0.00   43.81   43.82   43.82   43.83   43.80  196.61  0.0014      18.01      16.10    11.9 100.000
XorBinaryFuse8-4Wise   69.16    0.00   54.22   54.18   54.15   54.14   54.16  231.66  0.3888       8.60       8.01     7.5 100.000
XorBinaryFuse16-4Wise   70.35    0.00   53.70   53.74   53.70   53.70   53.68  231.46  0.0017      17.21      15.89     8.3 100.000
HomogRibbon64_8   79.27    0.00   78.67   89.59   89.18   87.85   85.59  337.80  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   86.01    0.00   88.74  138.02  151.46  154.26  154.69  498.32  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8   89.34    0.00   83.93   87.36   85.65   83.89   82.26  343.19  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15   95.62    0.00   89.49  136.75  152.75  156.82  157.96  511.88  0.0031      17.93      14.98    19.7 100.000
Xor8  168.21    0.00   43.45   43.20   43.28   43.17   43.22  298.00  0.3906       9.84       8.00    23.0 100.000
Xor16  169.52    0.00   44.26   44.23   44.27   44.33   44.32  302.37  0.0016      19.68      15.97    23.2 100.000
Cuckoo12  175.19   76.95   53.37   52.58   51.97   51.73   51.78  332.05  0.1832      12.77       9.09    40.4 100.000
Cuckoo16  172.52   66.66   51.91   51.56   51.72   51.56   53.16  328.46  0.0116      17.02      13.07    30.2 100.000
Bloom12-addAll   59.77    0.00   69.48   75.92   75.34   75.68   76.45  283.50  0.3160      12.00       8.31    44.5 100.000
Bloom16-addAll   83.32    0.00   69.77   91.41   95.16  100.26  104.23  359.82  0.0463      16.00      11.08    44.5 100.000
BlockedBloom   24.91    0.00   25.13   25.32   25.23   25.27   25.96  101.05  0.9418      10.67       6.73    58.5 100.000
XorBinaryFuse8   64.45    0.00   43.26   43.33   43.23   43.30   43.30  194.30  0.3934       9.01       7.99    12.7 100.000
XorBinaryFuse16   65.53    0.00   43.83   43.79   43.81   43.79   43.79  196.92  0.0015      18.01      16.01    12.6 100.000
XorBinaryFuse8-4Wise   69.26    0.00   54.12   54.17   54.29   54.15   54.24  231.85  0.3885       8.60       8.01     7.4 100.000
XorBinaryFuse16-4Wise   70.91    0.00   53.83   53.72   53.82   54.94   54.60  233.47  0.0015      17.21      16.00     7.6 100.000
HomogRibbon64_8   80.64    0.00   79.12   90.80   90.12   88.94   86.33  341.82  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   87.09    0.00   88.78  138.81  152.21  154.86  156.15  501.57  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8   91.16    0.00   83.84   87.76   86.83   83.95   82.24  345.94  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15   95.84    0.00   89.53  136.68  152.68  156.81  158.00  512.06  0.0031      17.93      14.98    19.7 100.000
Xor8  167.89    0.00   43.08   43.23   43.08   44.77   49.11  301.85  0.3905       9.84       8.00    23.0 100.000
Xor16  168.78    0.00   44.36   44.24   44.30   44.26   44.40  301.73  0.0015      19.68      16.02    22.8 100.000
Cuckoo12  174.45   76.06   52.01   51.62   51.99   51.64   51.62  329.78  0.1825      12.77       9.10    40.3 100.000
Cuckoo16  171.70   65.16   51.47   51.43   51.48   51.50   51.81  326.31  0.0115      17.02      13.08    30.1 100.000
Bloom12-addAll   59.58    0.00   67.05   75.74   75.51   75.54   76.35  281.69  0.3132      12.00       8.32    44.3 100.000
Bloom16-addAll   82.95    0.00   69.82   91.50   95.78   99.95  103.98  359.57  0.0451      16.00      11.11    44.0 100.000
BlockedBloom   24.78    0.00   26.54   25.43   25.38   25.26   25.28  101.52  0.9409      10.67       6.73    58.5 100.000
XorBinaryFuse8   64.62    0.00   43.23   43.19   43.22   43.25   44.61  195.12  0.3945       9.01       7.99    12.8 100.000
XorBinaryFuse16   65.46    0.00   43.86   43.87   43.89   43.87   43.88  197.08  0.0015      18.01      16.03    12.3 100.000
XorBinaryFuse8-4Wise   69.48    0.00   54.19   54.19   54.10   54.14   54.14  231.93  0.3890       8.60       8.01     7.5 100.000
XorBinaryFuse16-4Wise   72.18    0.00   56.61   56.56   56.52   56.51   56.54  241.83  0.0015      17.21      15.99     7.6 100.000
HomogRibbon64_8   91.30    0.00   81.44   97.87  104.41  103.67  101.15  384.42  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   90.04    0.00   86.13  133.81  145.40  147.86  148.10  486.82  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8   85.48    0.00   80.42   85.00   83.94   81.89   80.19  332.35  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15   92.10    0.00   87.22  132.42  146.73  150.94  151.85  493.60  0.0031      17.93      14.98    19.7 100.000
Xor8  180.74    0.00   46.50   46.49   46.54   46.49   46.55  320.28  0.3924       9.84       7.99    23.1 100.000
Xor16  180.66    0.00   47.67   48.57   48.17   47.66   47.67  324.50  0.0012      19.68      16.35    20.4 100.000
Cuckoo12  191.90   83.22   56.95   57.12   56.93   56.94   56.92  362.80  0.1836      12.77       9.09    40.4 100.000
Cuckoo16  189.43   70.53   57.20   56.80   56.81   56.78   56.79  360.06  0.0114      17.02      13.09    30.0 100.000
Bloom12-addAll   66.32    0.00   73.28   80.63   79.92   80.70   81.39  303.87  0.3134      12.00       8.32    44.3 100.000
Bloom16-addAll   91.68    0.00   77.87   97.18  102.35  105.68  110.77  387.99  0.0464      16.00      11.07    44.5 100.000
BlockedBloom   26.59    0.00   27.74   27.90   27.88   27.99   28.96  110.87  0.9424      10.67       6.73    58.5 100.000
XorBinaryFuse8   66.82    0.00   46.47   46.48   46.44   46.46   46.45  206.19  0.3921       9.01       7.99    12.7 100.000
XorBinaryFuse16   68.17    0.00   47.18   47.15   47.34   47.15   47.15  209.75  0.0015      18.01      16.05    12.2 100.000
XorBinaryFuse8-4Wise   72.49    0.00   58.80   58.78   58.78   58.84   58.80  248.89  0.3949       8.60       7.98     7.8 100.000
XorBinaryFuse16-4Wise   73.78    0.00   57.95   57.90   57.93   57.90   57.92  247.54  0.0016      17.21      15.90     8.2 100.000
HomogRibbon64_8   93.11    0.00   81.42   93.15   93.29   91.99   90.18  363.13  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   98.86    0.00   94.72  146.83  160.45  163.59  164.46  536.89  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8  101.16    0.00   88.28   90.93   91.06   87.99   86.52  368.03  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15  107.46    0.00   95.60  144.91  161.55  166.37  168.01  549.32  0.0031      17.93      14.98    19.7 100.000
Xor8  180.01    0.00   46.57   46.62   46.56   47.02   46.88  320.20  0.3935       9.84       7.99    23.2 100.000
Xor16  181.15    0.00   47.61   47.62   47.64   47.62   47.62  324.01  0.0016      19.68      15.95    23.4 100.000
Cuckoo12  192.53   83.15   56.92   56.91   56.96   56.94   56.92  363.32  0.1837      12.77       9.09    40.5 100.000
Cuckoo16  188.40   70.54   56.82   56.84   56.81   56.83   56.82  358.88  0.0114      17.02      13.10    29.9 100.000
Bloom12-addAll   65.86    0.00   73.22   80.64   79.97   80.49   81.48  303.33  0.3159      12.00       8.31    44.5 100.000
Bloom16-addAll   91.44    0.00   75.83   96.47  100.55  105.16  110.20  384.36  0.0469      16.00      11.06    44.7 100.000
BlockedBloom   26.55    0.00   27.76   27.81   27.82   27.81   27.81  109.96  0.9453      10.67       6.73    58.6 100.000
XorBinaryFuse8   66.72    0.00   46.40   46.39   46.37   46.42   46.39  205.90  0.3931       9.01       7.99    12.7 100.000
XorBinaryFuse16   68.03    0.00   47.15   47.12   47.11   47.24   47.17  209.50  0.0015      18.01      16.01    12.6 100.000
XorBinaryFuse8-4Wise   72.09    0.00   58.62   58.63   58.59   58.60   58.61  247.92  0.3904       8.60       8.00     7.5 100.000
XorBinaryFuse16-4Wise   73.92    0.00   57.94   57.91   57.92   57.97   57.90  247.71  0.0013      17.21      16.19     6.3 100.000
HomogRibbon64_8   93.09    0.00   83.22   93.95   93.42   92.12   90.19  364.82  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   99.02    0.00   94.73  146.58  160.41  163.60  164.50  536.91  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8  101.30    0.00   87.73   90.95   91.01   88.08   86.48  367.85  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15  107.65    0.00   95.53  144.24  161.50  173.00  174.39  556.85  0.0031      17.93      14.98    19.7 100.000
Xor8  167.58    0.00   47.83   49.36   49.31   49.20   49.23  314.54  0.3909       9.84       8.00    23.0 100.000
Xor16  182.44    0.00   47.68   47.64   47.66   47.80   47.65  325.51  0.0015      19.68      16.05    22.6 100.000
Cuckoo12  191.71   83.93   56.96   56.99   56.96   56.98   56.94  362.62  0.1832      12.77       9.09    40.4 100.000
Cuckoo16  189.56   70.51   57.18   57.39   57.33   56.86   56.94  360.98  0.0116      17.02      13.07    30.2 100.000
Bloom12-addAll   67.18    0.00   75.30   80.90   81.50   82.98   84.06  310.03  0.3136      12.00       8.32    44.3 100.000
Bloom16-addAll   80.89    0.00   68.49   89.79   93.73   97.72  101.87  351.85  0.0453      16.00      11.11    44.0 100.000
BlockedBloom   23.99    0.00   24.24   24.86   24.26   24.37   24.54   97.35  0.9417      10.67       6.73    58.5 100.000
XorBinaryFuse8   63.35    0.00   42.24   42.14   42.09   42.78   42.09  190.15  0.3916       9.01       8.00    12.6 100.000
XorBinaryFuse16   64.25    0.00   42.78   42.66   43.15   43.85   42.72  193.34  0.0014      18.01      16.07    12.1 100.000
XorBinaryFuse8-4Wise   68.87    0.00   54.39   54.27   54.26   54.27   54.53  231.90  0.3901       8.60       8.00     7.5 100.000
XorBinaryFuse16-4Wise   69.37    0.00   52.35   53.28   52.45   52.53   52.40  227.18  0.0013      17.21      16.18     6.4 100.000
HomogRibbon64_8   77.60    0.00   76.75   86.46   85.64   84.15   82.27  326.77  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   84.11    0.00   86.15  133.97  145.84  148.10  148.43  481.60  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8   85.70    0.00   80.69   85.05   83.94   81.95   79.51  332.39  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15   92.10    0.00   87.28  132.95  146.85  151.66  170.90  505.89  0.0031      17.93      14.98    19.7 100.000
Xor8  168.74    0.00   44.43   44.24   44.19   43.17   43.07  300.20  0.3926       9.84       7.99    23.1 100.000
Xor16  164.53    0.00   43.36   43.80   43.58   44.09   44.89  296.36  0.0015      19.68      16.04    22.7 100.000
Cuckoo12  166.48   73.07   50.03   49.66   49.60   49.61   49.68  315.63  0.1850      12.77       9.08    40.6 100.000
Cuckoo16  162.70   63.59   49.34   49.39   49.39   49.36   49.33  310.78  0.0121      17.02      13.01    30.8 100.000
Bloom12-addAll   57.68    0.00   64.81   74.38   73.61   73.90   74.69  274.50  0.3122      12.00       8.32    44.2 100.000
Bloom16-addAll   81.79    0.00   69.79   91.70   95.45   99.56  104.04  358.11  0.0453      16.00      11.11    44.0 100.000
BlockedBloom   24.62    0.00   25.13   25.25   25.41   25.21   25.21  100.35  0.9435      10.67       6.73    58.5 100.000
XorBinaryFuse8   64.11    0.00   43.09   43.13   43.03   43.11   43.17  193.44  0.3876       9.01       8.01    12.4 100.000
XorBinaryFuse16   65.15    0.00   43.73   43.79   43.70   43.75   43.80  196.41  0.0016      18.01      15.90    13.3 100.000
XorBinaryFuse8-4Wise   69.30    0.00   54.16   54.18   54.08   54.16   54.13  231.74  0.3905       8.60       8.00     7.5 100.000
XorBinaryFuse16-4Wise   70.48    0.00   53.61   53.64   53.57   53.63   53.61  231.31  0.0017      17.21      15.89     8.3 100.000
HomogRibbon64_8   79.35    0.00   79.00   89.58   89.14   87.74   85.41  337.87  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   85.90    0.00   88.75  137.95  151.32  154.07  154.57  497.89  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8   89.01    0.00   84.25   86.96   85.42   83.82   82.12  342.55  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15   95.68    0.00   89.66  136.56  152.67  156.82  157.98  511.89  0.0031      17.93      14.98    19.7 100.000
Xor8  167.19    0.00   43.20   43.22   43.17   43.27   43.20  296.82  0.3896       9.84       8.00    22.9 100.000
Xor16  167.66    0.00   44.20   44.19   44.21   44.19   44.24  300.28  0.0018      19.68      15.75    25.0 100.000
Cuckoo12  174.02   80.00   51.69   51.77   51.85   51.75   51.75  329.31  0.1846      12.77       9.08    40.6 100.000
Cuckoo16  182.11   68.42   54.85   54.86   54.85   54.87   54.84  346.67  0.0115      17.02      13.09    30.0 100.000
Bloom12-addAll   63.27    0.00   71.07   79.04   78.34   79.24   79.70  295.71  0.3128      12.00       8.32    44.2 100.000
Bloom16-addAll   86.92    0.00   73.73   94.70   98.71  103.08  107.97  373.83  0.0457      16.00      11.10    44.2 100.000
BlockedBloom   25.90    0.00   26.73   26.85   26.84   26.85   26.85  106.37  0.9450      10.67       6.73    58.6 100.000
XorBinaryFuse8   65.58    0.00   45.31   45.32   45.31   45.32   45.32  201.53  0.3908       9.01       8.00    12.6 100.000
XorBinaryFuse16   66.60    0.00   43.70   43.72   43.73   43.75   43.81  197.82  0.0014      18.01      16.14    11.6 100.000
XorBinaryFuse8-4Wise   69.11    0.00   54.18   54.12   54.11   54.19   54.10  231.53  0.3861       8.60       8.02     7.3 100.000
XorBinaryFuse16-4Wise   70.42    0.00   53.64   53.71   53.70   53.71   53.65  231.46  0.0018      17.21      15.76     9.2 100.000
HomogRibbon64_8   79.52    0.00   77.22   88.94   88.90   87.57   85.68  336.51  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   86.08    0.00   88.69  137.86  151.26  154.08  154.61  497.98  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8   89.18    0.00   85.72   89.89   88.79   84.49   82.93  348.28  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15   91.87    0.00   87.23  132.33  146.44  150.74  151.79  493.00  0.0031      17.93      14.98    19.7 100.000
Xor8  180.06    0.00   46.58   46.59   46.64   46.57   46.55  319.81  0.3923       9.84       7.99    23.1 100.000
Xor16  180.32    0.00   47.61   47.61   47.59   47.60   47.62  323.13  0.0017      19.68      15.87    24.0 100.000
Cuckoo12  191.68   83.20   56.93   56.99   56.97   56.96   56.97  362.57  0.1832      12.77       9.09    40.4 100.000
Cuckoo16  188.49   70.71   56.84   56.83   56.83   56.84   56.84  359.01  0.0110      17.02      13.16    29.4 100.000
Bloom12-addAll   65.61    0.00   73.29   80.51   79.94   80.48   81.40  302.98  0.3139      12.00       8.32    44.3 100.000
Bloom16-addAll   90.73    0.00   76.04   96.68  100.67  105.35  110.24  384.11  0.0460      16.00      11.09    44.3 100.000
BlockedBloom   26.61    0.00   27.78   27.85   27.85   27.85   27.87  110.13  0.9397      10.67       6.73    58.4 100.000
XorBinaryFuse8   66.95    0.00   46.50   46.55   46.50   46.52   46.49  206.49  0.3891       9.01       8.01    12.5 100.000
XorBinaryFuse16   68.09    0.00   47.15   47.14   47.13   47.16   47.14  209.52  0.0013      18.01      16.19    11.3 100.000
XorBinaryFuse8-4Wise   72.37    0.00   58.68   58.68   58.72   58.68   58.68  248.44  0.3913       8.60       8.00     7.6 100.000
XorBinaryFuse16-4Wise   73.85    0.00   57.86   57.85   57.86   57.88   57.90  247.46  0.0015      17.21      16.06     7.1 100.000
HomogRibbon64_8   92.93    0.00   82.72   94.01   93.45   92.45   90.07  364.54  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   98.74    0.00   94.60  146.55  160.42  163.82  164.67  536.78  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8  101.19    0.00   88.05   90.94   89.59   89.10   86.52  367.71  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15  107.60    0.00   95.44  144.68  161.66  166.48  168.17  549.46  0.0031      17.93      14.98    19.7 100.000
Xor8  174.85    0.00   45.50   45.50   45.49   45.51   45.49  311.35  0.3907       9.84       8.00    23.0 100.000
Xor16  180.32    0.00   47.72   47.70   47.70   47.70   47.69  323.43  0.0015      19.68      16.03    22.7 100.000
Cuckoo12  191.24   80.57   54.99   54.99   55.00   55.04   55.01  356.26  0.1838      12.77       9.09    40.5 100.000
Cuckoo16  181.68   68.54   54.90   54.83   54.84   54.83   54.85  346.22  0.0114      17.02      13.10    29.9 100.000
Bloom12-addAll   63.05    0.00   71.17   79.27   78.27   79.38   79.69  295.72  0.3139      12.00       8.32    44.3 100.000
Bloom16-addAll   90.65    0.00   75.90   96.43  100.55  105.06  110.12  383.48  0.0458      16.00      11.09    44.3 100.000
BlockedBloom   26.54    0.00   27.76   27.82   27.84   27.85   27.83  110.00  0.9398      10.67       6.73    58.4 100.000
XorBinaryFuse8   66.77    0.00   46.51   46.54   46.51   46.54   46.50  206.33  0.3891       9.01       8.01    12.5 100.000
XorBinaryFuse16   68.06    0.00   47.17   47.16   47.18   47.18   47.18  209.59  0.0017      18.01      15.88    13.5 100.000
XorBinaryFuse8-4Wise   72.18    0.00   58.62   58.63   58.63   58.63   58.65  248.08  0.3936       8.60       7.99     7.7 100.000
XorBinaryFuse16-4Wise   73.96    0.00   57.96   57.98   57.97   58.00   57.98  247.90  0.0016      17.21      15.92     8.1 100.000
HomogRibbon64_8   93.01    0.00   82.71   94.04   93.58   92.18   90.10  364.57  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   98.73    0.00   94.47  146.66  160.49  163.71  164.66  536.72  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8  101.13    0.00   87.90   91.84   89.59   88.00   86.56  367.47  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15  107.62    0.00   95.45  144.65  161.79  166.51  168.17  549.56  0.0031      17.93      14.98    19.7 100.000
Xor8  174.80    0.00   45.40   45.41   45.39   45.39   45.39  310.99  0.3902       9.84       8.00    23.0 100.000
Xor16  175.42    0.00   46.48   46.51   46.49   46.50   46.48  314.90  0.0014      19.68      16.08    22.4 100.000
Cuckoo12  191.42   83.25   57.05   57.00   57.04   57.06   57.00  362.51  0.1815      12.77       9.11    40.2 100.000
Cuckoo16  187.14   70.57   56.84   56.84   56.84   56.86   56.83  357.66  0.0105      17.02      13.22    28.8 100.000
Bloom12-addAll   65.61    0.00   73.23   81.18   80.33   80.51   81.45  303.64  0.3164      12.00       8.30    44.5 100.000
Bloom16-addAll   90.66    0.00   76.02   96.78  100.80  105.31  110.28  384.17  0.0468      16.00      11.06    44.6 100.000
BlockedBloom   26.58    0.00   27.78   27.83   27.81   27.83   27.83  110.02  0.9426      10.67       6.73    58.5 100.000
XorBinaryFuse8   66.67    0.00   46.49   46.50   49.70   50.47   50.38  212.80  0.3868       9.01       8.01    12.4 100.000
XorBinaryFuse16   68.00    0.00   47.17   47.14   47.14   47.17   47.18  209.48  0.0015      18.01      16.02    12.5 100.000
XorBinaryFuse8-4Wise   72.10    0.00   58.64   58.62   58.63   58.62   58.61  247.98  0.3910       8.60       8.00     7.6 100.000
XorBinaryFuse16-4Wise   73.85    0.00   57.93   57.93   57.92   57.90   57.94  247.62  0.0014      17.21      16.07     7.1 100.000
HomogRibbon64_8   93.01    0.00   81.25   93.07   93.08   92.19   90.10  362.82  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   98.80    0.00   94.34  146.56  160.43  163.66  164.62  536.56  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8  101.30    0.00   87.44   90.86   89.56   89.02   86.47  367.31  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15  107.78    0.00   95.49  144.43  161.66  166.48  168.19  549.54  0.0031      17.93      14.98    19.7 100.000
Xor8  174.93    0.00   45.63   45.66   45.59   45.62   45.59  311.77  0.3944       9.84       7.99    23.2 100.000
Xor16  175.36    0.00   46.51   46.50   46.55   46.52   46.52  314.92  0.0017      19.68      15.89    23.9 100.000
Cuckoo12  184.42   80.52   54.98   54.97   54.96   54.98   54.94  349.32  0.1830      12.77       9.09    40.4 100.000
Cuckoo16  182.07   68.48   54.85   54.89   54.91   54.86   54.93  346.74  0.0112      17.02      13.12    29.7 100.000
Bloom12-addAll   63.01    0.00   70.93   79.11   78.67   78.77   79.69  295.31  0.3100      12.00       8.33    44.0 100.000
Bloom16-addAll   86.81    0.00   73.68   94.85   98.90  103.30  108.22  374.19  0.0469      16.00      11.06    44.7 100.000
BlockedBloom   25.92    0.00   26.74   26.84   26.86   26.86   26.85  106.41  0.9427      10.67       6.73    58.5 100.000
XorBinaryFuse8   65.76    0.00   45.31   45.33   45.31   45.34   45.32  201.73  0.3911       9.01       8.00    12.6 100.000
XorBinaryFuse16   67.00    0.00   46.00   46.00   46.00   46.00   45.99  204.99  0.0016      18.01      15.96    12.9 100.000
XorBinaryFuse8-4Wise   70.96    0.00   57.14   57.13   57.19   57.18   57.17  242.45  0.3898       8.60       8.00     7.5 100.000
XorBinaryFuse16-4Wise   72.43    0.00   56.48   56.46   56.48   56.46   56.48  241.85  0.0016      17.21      15.93     8.0 100.000
HomogRibbon64_8   86.56    0.00   80.52   91.37   91.02   89.56   87.64  350.62  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   92.71    0.00   92.72  142.41  155.64  158.66  159.46  518.04  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8   97.62    0.00   85.15   88.73   87.29   86.96   85.82  357.99  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15  103.91    0.00   93.59  140.75  157.05  161.63  163.14  533.61  0.0031      17.93      14.98    19.7 100.000
Xor8  167.23    0.00   43.22   43.28   43.23   43.30   43.24  297.00  0.3906       9.84       8.00    23.0 100.000
Xor16  167.75    0.00   44.23   44.75   44.83   44.71   44.69  301.68  0.0013      19.68      16.20    21.5 100.000
Cuckoo12  173.40   76.23   51.61   51.62   51.66   51.63   51.62  328.27  0.1834      12.77       9.09    40.4 100.000
Cuckoo16  171.02   65.28   51.50   51.49   51.49   51.49   51.51  325.51  0.0122      17.02      13.00    31.0 100.000
Bloom12-addAll   59.44    0.00   67.19   76.30   75.56   75.94   76.55  282.37  0.3125      12.00       8.32    44.2 100.000
Bloom16-addAll   82.82    0.00   69.75   91.53   95.52   99.46  103.99  358.97  0.0464      16.00      11.07    44.5 100.000
BlockedBloom   24.59    0.00   25.12   25.32   25.24   25.25   25.26  100.30  0.9429      10.67       6.73    58.5 100.000
XorBinaryFuse8   63.80    0.00   43.26   43.32   43.23   43.19   43.28  193.57  0.3893       9.01       8.00    12.5 100.000
XorBinaryFuse16   65.32    0.00   43.78   43.85   44.08   43.87   43.77  196.93  0.0014      18.01      16.14    11.6 100.000
XorBinaryFuse8-4Wise   69.07    0.00   54.11   54.13   54.13   54.15   54.14  231.46  0.3914       8.60       8.00     7.6 100.000
XorBinaryFuse16-4Wise   70.51    0.00   53.65   53.61   53.63   53.62   53.60  231.38  0.0015      17.21      16.06     7.1 100.000
HomogRibbon64_8   79.38    0.00   77.31   88.96   88.61   87.48   85.42  336.04  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   85.79    0.00   88.70  138.09  151.48  154.09  154.61  497.97  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8   89.12    0.00   83.46   87.77   86.36   84.29   82.38  343.67  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15   95.58    0.00   89.55  136.69  152.66  156.82  157.95  511.78  0.0031      17.93      14.98    19.7 100.000
Xor8  162.88    0.00   42.06   42.02   42.28   42.00   42.19  289.21  0.3920       9.84       8.00    23.1 100.000
Xor16  166.00    0.00   43.14   43.16   43.14   43.12   43.10  295.39  0.0016      19.68      15.93    23.5 100.000
Cuckoo12  165.23   72.86   49.55   49.53   49.48   49.50   49.46  313.75  0.1852      12.77       9.08    40.6 100.000
Cuckoo16  162.42   63.52   49.33   49.39   49.40   49.40   49.51  310.63  0.0117      17.02      13.07    30.3 100.000
Bloom12-addAll   81.00    0.00   64.91   74.43   73.60   73.96   74.67  297.95  0.3146      12.00       8.31    44.4 100.000
Bloom16-addAll  109.40    0.00   70.32   91.44   95.43   99.33  104.10  385.78  0.0459      16.00      11.09    44.3 100.000
BlockedBloom   24.57    0.00   25.13   25.26   25.23   25.26   25.23  100.24  0.9473      10.67       6.72    58.7 100.000
XorBinaryFuse8   63.90    0.00   43.12   43.10   43.10   43.17   43.08  193.23  0.3910       9.01       8.00    12.6 100.000
XorBinaryFuse16   64.98    0.00   43.73   43.70   43.67   43.71   43.72  196.10  0.0014      18.01      16.17    11.4 100.000
XorBinaryFuse8-4Wise   68.89    0.00   54.26   54.30   54.30   54.40   54.28  231.82  0.3962       8.60       7.98     7.8 100.000
XorBinaryFuse16-4Wise   70.20    0.00   52.31   52.35   52.36   52.34   52.33  227.21  0.0019      17.21      15.71     9.6 100.000
HomogRibbon64_8   77.86    0.00   77.59   89.02   88.94   87.59   85.73  335.18  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   86.01    0.00   88.81  138.02  151.22  154.22  154.72  498.20  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8   85.43    0.00   80.58   84.25   82.90   81.57   79.56  330.75  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15   91.73    0.00   87.08  132.59  146.91  150.59  151.76  493.10  0.0031      17.93      14.98    19.7 100.000
Xor8  167.50    0.00   43.11   43.13   43.15   43.09   43.11  296.85  0.3897       9.84       8.00    23.0 100.000
Xor16  167.74    0.00   44.18   44.22   44.17   44.18   44.21  300.32  0.0014      19.68      16.17    21.7 100.000
Cuckoo12  174.31   76.07   51.68   51.63   51.61   51.63   51.60  329.20  0.1864      12.77       9.07    40.8 100.000
Cuckoo16  172.41   64.97   51.59   51.61   51.64   51.57   51.64  327.24  0.0112      17.02      13.12    29.7 100.000
Bloom12-addAll   59.61    0.00   67.15   75.88   75.24   75.71   76.39  281.84  0.3145      12.00       8.31    44.4 100.000
Bloom16-addAll   83.07    0.00   69.76   91.16   95.20   99.35  103.89  358.69  0.0447      16.00      11.13    43.8 100.000
BlockedBloom   24.59    0.00   25.21   25.26   25.28   25.64   25.26  100.58  0.9437      10.67       6.73    58.6 100.000
XorBinaryFuse8   63.70    0.00   43.27   43.23   43.19   43.18   43.21  193.35  0.3893       9.01       8.00    12.5 100.000
XorBinaryFuse16   65.10    0.00   43.83   43.82   43.82   43.83   43.79  196.55  0.0013      18.01      16.20    11.2 100.000
XorBinaryFuse8-4Wise   68.93    0.00   54.13   54.16   54.11   54.09   54.09  231.28  0.3920       8.60       7.99     7.6 100.000
XorBinaryFuse16-4Wise   70.26    0.00   53.67   53.69   53.74   53.72   53.69  231.36  0.0016      17.21      15.96     7.8 100.000
HomogRibbon64_8   82.53    0.00   82.66   93.99   93.44   92.15   90.16  353.97  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   98.80    0.00   94.70  146.67  160.44  163.65  164.65  536.86  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8  101.89    0.00   87.63   90.91   91.02   88.02   86.50  368.34  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15  107.78    0.00   95.52  144.47  161.87  166.49  168.16  549.69  0.0031      17.93      14.98    19.7 100.000
Xor8  174.96    0.00   45.43   45.45   45.43   45.43   45.41  311.25  0.3920       9.84       7.99    23.1 100.000
Xor16  175.19    0.00   46.50   46.50   46.49   46.50   46.51  314.69  0.0016      19.68      15.91    23.7 100.000
Cuckoo12  185.21   80.56   54.96   54.95   55.01   54.95   54.98  350.12  0.1841      12.77       9.09    40.5 100.000
Cuckoo16  182.05   68.42   54.81   54.80   54.79   54.79   54.83  346.46  0.0115      17.02      13.09    30.0 100.000
Bloom12-addAll   63.38    0.00   71.08   79.22   78.57   78.99   79.91  296.04  0.3150      12.00       8.31    44.4 100.000
Bloom16-addAll   86.83    0.00   73.71   95.02   98.92  103.37  108.17  374.35  0.0463      16.00      11.08    44.4 100.000
BlockedBloom   25.93    0.00   26.76   26.88   26.88   26.87   26.89  106.51  0.9453      10.67       6.72    58.6 100.000
XorBinaryFuse8   65.68    0.00   45.36   45.36   45.36   45.45   45.37  201.81  0.3895       9.01       8.00    12.5 100.000
XorBinaryFuse16   67.03    0.00   46.03   46.03   46.04   46.04   46.06  205.14  0.0017      18.01      15.84    13.7 100.000
XorBinaryFuse8-4Wise   70.87    0.00   57.11   57.11   57.10   57.12   57.11  242.20  0.3922       8.60       7.99     7.6 100.000
XorBinaryFuse16-4Wise   72.42    0.00   56.50   56.47   56.54   56.48   56.55  241.94  0.0017      17.21      15.86     8.5 100.000
HomogRibbon64_8   86.88    0.00   80.50   91.39   90.78   89.74   87.85  351.03  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   92.76    0.00   92.74  142.44  155.71  158.70  159.48  518.20  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8   97.28    0.00   85.22   89.17   88.57   86.70   85.70  358.51  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15  103.86    0.00   93.66  140.32  157.00  161.74  163.17  533.39  0.0031      17.93      14.98    19.7 100.000
Xor8  166.95    0.00   42.20   42.40   42.34   42.12   42.18  293.69  0.3913       9.84       8.00    23.0 100.000
Xor16  175.08    0.00   46.49   46.56   46.52   46.52   46.54  314.66  0.0015      19.68      16.03    22.7 100.000
Cuckoo12  185.00   79.00   54.96   54.94   54.97   54.96   54.97  349.88  0.1826      12.77       9.10    40.3 100.000
Cuckoo16  167.30   68.71   54.89   54.89   54.88   54.90   54.88  331.96  0.0114      17.02      13.10    29.9 100.000
Bloom12-addAll   58.72    0.00   64.98   74.83   74.08   74.37   75.12  276.74  0.3119      12.00       8.32    44.2 100.000
Bloom16-addAll   80.09    0.00   67.80   90.06   93.99   97.71  101.97  351.00  0.0447      16.00      11.13    43.8 100.000
BlockedBloom   23.93    0.00   24.28   24.38   24.44   24.41   24.38   97.06  0.9328      10.67       6.74    58.2 100.000
XorBinaryFuse8   66.35    0.00   46.53   46.55   46.53   46.54   46.59  205.99  0.3898       9.01       8.00    12.5 100.000
XorBinaryFuse16   66.43    0.00   42.60   42.65   42.66   42.63   42.62  194.32  0.0017      18.01      15.88    13.5 100.000
XorBinaryFuse8-4Wise   67.75    0.00   52.72   52.71   52.77   52.65   52.71  225.89  0.3897       8.60       8.00     7.5 100.000
XorBinaryFuse16-4Wise   68.95    0.00   52.38   52.31   52.36   52.34   52.35  226.00  0.0015      17.21      16.02     7.4 100.000
HomogRibbon64_8   77.03    0.00   74.93   85.72   85.16   83.82   81.92  323.96  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   83.82    0.00   86.25  133.83  145.35  147.67  148.12  480.55  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8   85.56    0.00   80.74   84.25   84.00   81.22   79.67  331.48  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15  104.35    0.00   95.65  144.57  161.76  166.46  168.08  546.27  0.0031      17.93      14.98    19.7 100.000
Xor8  175.02    0.00   45.51   45.54   45.55   45.51   45.50  311.59  0.3927       9.84       7.99    23.1 100.000
Xor16  175.38    0.00   46.52   46.51   46.50   46.51   46.51  314.90  0.0017      19.68      15.84    24.3 100.000
Cuckoo12  185.07   80.59   55.01   55.01   55.03   55.03   55.02  350.13  0.1857      12.77       9.07    40.7 100.000
Cuckoo16  182.03   68.51   54.91   54.88   54.90   54.86   54.86  346.66  0.0114      17.02      13.10    29.9 100.000
Bloom12-addAll   63.23    0.00   71.05   79.13   78.35   78.87   79.73  295.51  0.3194      12.00       8.29    44.7 100.000
Bloom16-addAll   86.80    0.00   73.71   94.82   98.83  103.16  108.07  373.96  0.0469      16.00      11.06    44.7 100.000
BlockedBloom   25.88    0.00   26.74   26.87   26.88   26.85   26.84  106.39  0.9447      10.67       6.73    58.6 100.000
XorBinaryFuse8   65.60    0.00   45.33   45.38   45.33   45.34   45.34  201.63  0.3913       9.01       8.00    12.6 100.000
XorBinaryFuse16   67.06    0.00   46.07   46.09   46.07   46.11   46.12  205.34  0.0016      18.01      15.95    12.9 100.000
XorBinaryFuse8-4Wise   70.84    0.00   57.20   57.18   57.18   57.15   57.17  242.36  0.3921       8.60       7.99     7.6 100.000
XorBinaryFuse16-4Wise   72.53    0.00   56.45   59.26   61.12   60.97   60.84  251.72  0.0014      17.21      16.07     7.1 100.000
HomogRibbon64_8   93.27    0.00   83.05   94.19   95.38   95.84   94.12  370.81  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   99.34    0.00   94.86  146.61  161.77  164.20  164.52  538.52  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8  101.13    0.00   88.08   90.96   89.62   88.18   86.49  367.13  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15  107.84    0.00   95.62  145.07  161.64  166.83  168.09  550.20  0.0031      17.93      14.98    19.7 100.000
Xor8  179.88    0.00   46.59   46.70   46.58   46.61   46.85  319.87  0.3926       9.84       7.99    23.1 100.000
Xor16  181.17    0.00   47.64   47.63   47.68   47.64   47.63  324.09  0.0014      19.68      16.10    22.2 100.000
Cuckoo12  177.93   76.93   53.75   52.41   53.95   53.85   53.14  338.19  0.1831      12.77       9.09    40.4 100.000
Cuckoo16  171.86   65.18   51.60   51.50   51.60   51.56   51.57  326.56  0.0117      17.02      13.06    30.4 100.000
Bloom12-addAll   60.63    0.00   69.99   77.29   77.17   76.76   76.56  287.29  0.3121      12.00       8.32    44.2 100.000
Bloom16-addAll   83.48    0.00   70.02   91.55   95.44   99.47  103.78  359.63  0.0454      16.00      11.10    44.1 100.000
BlockedBloom   24.60    0.00   25.45   26.59   26.48   26.40   25.57  102.90  0.9436      10.67       6.73    58.6 100.000
XorBinaryFuse8   64.43    0.00   43.29   43.28   43.28   43.28   43.29  194.28  0.3911       9.01       8.00    12.6 100.000
XorBinaryFuse16   65.94    0.00   43.99   43.79   43.83   43.86   43.82  197.51  0.0016      18.01      15.97    12.8 100.000
XorBinaryFuse8-4Wise   70.45    0.00   60.37   59.55   59.78   58.84   58.95  248.95  0.3928       8.60       7.99     7.7 100.000
XorBinaryFuse16-4Wise   74.31    0.00   58.17   58.02   58.00   57.99   59.60  249.38  0.0015      17.21      16.00     7.6 100.000
HomogRibbon64_8   93.47    0.00   82.96   94.05   93.87   92.27   93.02  367.17  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   99.95    0.00   94.85  147.33  162.63  164.73  164.84  540.58  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8  102.14    0.00   88.10   91.92   91.15   89.10   86.63  370.27  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15  109.81    0.00   95.72  146.47  161.77  169.38  169.84  555.71  0.0031      17.93      14.98    19.7 100.000
Xor8  182.48    0.00   47.33   47.65   47.37   47.71   46.96  324.69  0.3896       9.84       8.00    22.9 100.000
Xor16  180.91    0.00   47.73   47.74   47.70   47.70   47.70  324.06  0.0012      19.68      16.35    20.4 100.000
Cuckoo12  192.07   83.32   57.02   56.98   57.01   57.09   57.07  363.17  0.1818      12.77       9.10    40.2 100.000
Cuckoo16  188.66   70.71   56.94   56.92   56.89   56.90   56.88  359.37  0.0112      17.02      13.12    29.7 100.000
Bloom12-addAll   65.73    0.00   73.42   81.03   80.23   80.68   81.51  303.85  0.3148      12.00       8.31    44.4 100.000
Bloom16-addAll   90.80    0.00   76.04   96.86  100.79  105.26  110.42  384.42  0.0471      16.00      11.05    44.8 100.000
BlockedBloom   26.55    0.00   27.79   27.84   27.86   27.84   27.84  110.06  0.9414      10.67       6.73    58.5 100.000
XorBinaryFuse8   66.77    0.00   46.44   46.48   46.50   46.47   46.47  206.19  0.3898       9.01       8.00    12.5 100.000
XorBinaryFuse16   68.28    0.00   47.17   47.17   47.15   47.20   47.19  209.81  0.0014      18.01      16.12    11.7 100.000
XorBinaryFuse8-4Wise   72.51    0.00   58.68   58.67   58.66   58.69   58.66  248.53  0.3900       8.60       8.00     7.5 100.000
XorBinaryFuse16-4Wise   73.80    0.00   57.95   58.00   57.99   57.95   57.95  247.70  0.0016      17.21      15.98     7.7 100.000
HomogRibbon64_8   93.16    0.00   82.57   94.00   93.72   92.46   90.11  364.87  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   98.93    0.00   94.71  146.56  160.42  163.74  164.70  537.01  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8  101.17    0.00   87.53   91.05   91.13   89.19   86.60  368.47  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15  107.63    0.00   95.28  144.94  161.62  166.49  168.15  549.52  0.0031      17.93      14.98    19.7 100.000
Xor8  174.91    0.00   45.50   45.51   45.52   45.51   45.50  311.43  0.3891       9.84       8.01    22.9 100.000
Xor16  175.28    0.00   46.45   46.49   46.49   46.46   46.48  314.71  0.0015      19.68      15.99    23.1 100.000
Cuckoo12  184.92   80.54   54.94   54.94   54.95   54.94   54.93  349.73  0.1835      12.77       9.09    40.4 100.000
Cuckoo16  182.83   68.53   54.84   54.83   55.17   54.87   54.84  347.56  0.0115      17.02      13.09    30.0 100.000
Bloom12-addAll   62.94    0.00   70.91   79.38   78.53   79.23   79.69  295.59  0.3170      12.00       8.30    44.6 100.000
Bloom16-addAll   88.27    0.00   73.64   94.59   98.63  103.04  107.93  374.96  0.0455      16.00      11.10    44.1 100.000
BlockedBloom   25.90    0.00   26.76   26.85   26.86   26.87   26.86  106.42  0.9436      10.67       6.73    58.6 100.000
XorBinaryFuse8   65.76    0.00   45.37   45.39   45.36   45.40   45.38  201.89  0.3903       9.01       8.00    12.6 100.000
XorBinaryFuse16   67.15    0.00   46.01   46.02   46.02   46.02   46.02  205.20  0.0015      18.01      16.02    12.5 100.000
XorBinaryFuse8-4Wise   70.80    0.00   57.12   57.13   57.16   57.14   57.13  242.20  0.3900       8.60       8.00     7.5 100.000
XorBinaryFuse16-4Wise   72.39    0.00   56.50   56.51   56.47   56.51   56.48  241.86  0.0014      17.21      16.07     7.1 100.000
HomogRibbon64_8   86.76    0.00   79.10   90.57   90.41   89.61   87.53  349.09  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   92.74    0.00   92.67  142.25  155.60  170.21  177.88  535.92  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8   97.67    0.00   85.14   89.44   87.28   87.14   85.81  358.56  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15  103.91    0.00   93.59  140.46  156.92  161.55  163.14  533.31  0.0031      17.93      14.98    19.7 100.000
Xor8  167.37    0.00   43.23   43.17   43.19   43.22   43.23  297.00  0.3928       9.84       7.99    23.1 100.000
Xor16  167.92    0.00   44.17   44.27   44.26   44.23   44.24  300.62  0.0015      19.68      16.02    22.9 100.000
Cuckoo12  173.89   76.13   51.67   51.69   51.68   51.65   51.68  328.92  0.1844      12.77       9.08    40.6 100.000
Cuckoo16  171.13   65.01   51.56   51.58   51.52   51.54   51.55  325.78  0.0117      17.02      13.06    30.3 100.000
Bloom12-addAll   59.56    0.00   67.34   75.81   75.06   75.57   76.30  281.61  0.3144      12.00       8.31    44.4 100.000
Bloom16-addAll   82.84    0.00   69.67   91.13   95.04   99.16  103.69  358.06  0.0460      16.00      11.09    44.3 100.000
BlockedBloom   24.55    0.00   25.13   25.27   25.22   25.27   25.25  100.24  0.9411      10.67       6.73    58.5 100.000
XorBinaryFuse8   64.02    0.00   43.33   43.28   43.32   43.33   43.29  193.94  0.3875       9.01       8.01    12.4 100.000
XorBinaryFuse16   65.30    0.00   43.79   43.75   43.77   43.78   43.79  196.63  0.0017      18.01      15.89    13.4 100.000
XorBinaryFuse8-4Wise   69.16    0.00   54.19   54.17   54.16   54.16   54.15  231.66  0.3903       8.60       8.00     7.5 100.000
XorBinaryFuse16-4Wise   70.55    0.00   53.65   53.68   53.73   53.65   53.66  231.57  0.0016      17.21      15.90     8.2 100.000
HomogRibbon64_8   79.52    0.00   78.50   89.46   89.09   87.62   85.52  337.63  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   86.00    0.00   88.65  138.00  151.41  154.10  154.59  498.05  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8   89.00    0.00   84.07   87.67   86.66   84.73   82.14  344.16  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15   95.38    0.00   89.56  136.40  152.61  156.81  158.02  511.42  0.0031      17.93      14.98    19.7 100.000
Xor8  163.13    0.00   42.07   42.06   42.08   42.00   42.09  289.31  0.3920       9.84       7.99    23.1 100.000
Xor16  163.71    0.00   43.16   43.07   43.16   43.12   43.18  293.13  0.0017      19.68      15.89    23.9 100.000
Cuckoo12  165.22   72.86   49.48   49.46   49.47   49.84   49.43  313.83  0.1822      12.77       9.10    40.3 100.000
Cuckoo16  162.75   63.48   49.28   49.28   49.28   49.36   49.31  310.65  0.0116      17.02      13.07    30.2 100.000
Bloom12-addAll   57.29    0.00   64.53   74.06   73.37   73.68   74.45  273.35  0.3144      12.00       8.31    44.4 100.000
Bloom16-addAll   79.62    0.00   67.34   89.70   93.43   97.43  101.74  349.39  0.0463      16.00      11.08    44.4 100.000
BlockedBloom   23.84    0.00   24.43   24.32   24.29   24.31   24.30   96.84  0.9418      10.67       6.73    58.5 100.000
XorBinaryFuse8   62.88    0.00   42.13   42.09   42.07   42.06   42.11  189.16  0.3915       9.01       8.00    12.6 100.000
XorBinaryFuse16   63.96    0.00   42.76   42.69   42.72   42.67   42.68  192.06  0.0016      18.01      15.98    12.8 100.000
XorBinaryFuse8-4Wise   67.43    0.00   52.68   52.73   52.70   52.68   52.68  225.50  0.3899       8.60       8.00     7.5 100.000
XorBinaryFuse16-4Wise   69.16    0.00   52.28   52.29   52.32   52.30   52.27  226.04  0.0015      17.21      16.01     7.5 100.000
HomogRibbon64_8   76.99    0.00   76.03   86.40   85.48   83.99   81.96  325.31  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   83.72    0.00   86.28  134.04  145.52  147.72  148.06  480.69  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8   85.25    0.00   80.51   84.35   83.89   81.12   79.47  330.86  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15   91.45    0.00   87.03  132.62  146.99  150.70  151.80  492.93  0.0031      17.93      14.98    19.7 100.000
Xor8  180.30    0.00   46.68   46.68   46.66   46.67   46.65  320.30  0.3912       9.84       8.00    23.0 100.000
Xor16  180.52    0.00   47.70   47.65   47.68   47.64   47.64  323.50  0.0017      19.68      15.89    23.9 100.000
Cuckoo12  190.44   83.21   57.00   56.98   56.97   56.99   56.97  361.38  0.1830      12.77       9.09    40.4 100.000
Cuckoo16  188.84   70.56   56.85   56.85   56.84   56.91   56.85  359.42  0.0118      17.02      13.06    30.4 100.000
Bloom12-addAll   65.63    0.00   73.31   80.79   80.05   80.58   81.54  303.39  0.3122      12.00       8.32    44.2 100.000
Bloom16-addAll   90.61    0.00   76.05   96.94  101.11  108.05  110.67  386.30  0.0466      16.00      11.07    44.6 100.000
BlockedBloom   26.58    0.00   28.16   27.83   27.82   27.85   27.83  110.28  0.9446      10.67       6.73    58.6 100.000
XorBinaryFuse8   66.76    0.00   46.54   46.59   46.55   46.60   46.53  206.44  0.3943       9.01       7.99    12.8 100.000
XorBinaryFuse16   68.26    0.00   47.16   47.18   47.17   47.18   47.17  209.78  0.0015      18.01      15.99    12.7 100.000
XorBinaryFuse8-4Wise   72.41    0.00   58.68   58.77   58.72   58.76   58.69  248.58  0.3912       8.60       8.00     7.6 100.000
XorBinaryFuse16-4Wise   73.91    0.00   58.00   58.01   57.95   57.98   57.92  247.83  0.0014      17.21      16.07     7.1 100.000
HomogRibbon64_8   93.11    0.00   82.91   94.44   96.76   93.09   90.17  367.53  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   99.36    0.00   94.59  146.69  160.69  163.74  164.88  537.71  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8  101.29    0.00   87.56   91.26   89.62   88.13   86.54  367.15  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15  107.77    0.00   95.48  144.81  161.68  166.58  168.20  549.82  0.0031      17.93      14.98    19.7 100.000
Xor8  175.10    0.00   45.42   45.43   45.42   45.43   45.41  311.36  0.3941       9.84       7.99    23.2 100.000
Xor16  175.26    0.00   46.44   46.46   46.48   46.47   46.44  314.63  0.0017      19.68      15.84    24.3 100.000
Cuckoo12  184.96   80.42   54.91   54.91   54.91   54.94   54.94  349.73  0.1828      12.77       9.10    40.4 100.000
Cuckoo16  182.01   68.50   54.83   54.84   54.84   54.88   54.86  346.57  0.0117      17.02      13.06    30.4 100.000
Bloom12-addAll   62.86    0.00   71.20   84.67   83.47   84.12   84.93  307.90  0.3142      12.00       8.31    44.3 100.000
Bloom16-addAll   90.62    0.00   75.82   96.37  100.56  105.16  110.29  383.54  0.0469      16.00      11.06    44.7 100.000
BlockedBloom   26.56    0.00   27.75   27.82   27.82   27.85   27.82  109.99  0.9408      10.67       6.73    58.4 100.000
XorBinaryFuse8   66.62    0.00   46.42   46.45   46.45   46.43   46.42  205.92  0.3894       9.01       8.00    12.5 100.000
XorBinaryFuse16   67.95    0.00   47.16   47.15   47.15   47.18   47.15  209.42  0.0015      18.01      16.00    12.6 100.000
XorBinaryFuse8-4Wise   72.29    0.00   58.71   58.72   58.80   58.73   58.74  248.51  0.3918       8.60       8.00     7.6 100.000
XorBinaryFuse16-4Wise   72.87    0.00   61.10   61.37   61.26   61.16   61.10  256.45  0.0012      17.21      16.30     5.6 100.000
HomogRibbon64_8   93.14    0.00   82.97   93.93   93.42   92.09   90.11  364.65  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   98.51    0.00   94.56  146.52  160.28  163.61  164.53  536.21  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8  101.11    0.00   87.49   91.88   90.97   88.82   86.49  368.50  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15  107.85    0.00   95.44  144.77  161.91  166.42  168.02  549.78  0.0031      17.93      14.98    19.7 100.000
Xor8  174.74    0.00   45.46   45.47   45.48   45.47   45.45  311.14  0.3934       9.84       7.99    23.2 100.000
Xor16  173.24    0.00   44.21   44.28   44.21   44.21   44.25  305.93  0.0014      19.68      16.07    22.4 100.000
Cuckoo12  170.31   74.97   49.80   49.84   49.76   49.77   49.77  319.68  0.1831      12.77       9.09    40.4 100.000
Cuckoo16  188.32   70.67   56.83   56.88   56.81   56.82   56.85  358.83  0.0115      17.02      13.09    30.0 100.000
Bloom12-addAll   65.86    0.00   73.28   80.67   80.03   80.61   81.55  303.54  0.3178      12.00       8.30    44.6 100.000
Bloom16-addAll   91.74    0.00   76.05   96.80  100.95  105.48  110.53  385.62  0.0452      16.00      11.11    44.0 100.000
BlockedBloom   26.56    0.00   27.74   27.81   27.82   27.84   27.82  109.97  0.9411      10.67       6.73    58.5 100.000
XorBinaryFuse8   67.40    0.00   46.49   46.50   46.49   46.49   46.49  206.87  0.3925       9.01       7.99    12.7 100.000
XorBinaryFuse16   68.70    0.00   47.21   47.23   47.24   47.22   47.20  210.36  0.0016      18.01      15.94    13.0 100.000
XorBinaryFuse8-4Wise   73.15    0.00   58.67   58.65   58.68   58.66   58.65  249.14  0.3917       8.60       8.00     7.6 100.000
XorBinaryFuse16-4Wise   74.38    0.00   57.92   57.92   57.90   57.98   57.92  248.16  0.0012      17.21      16.31     5.5 100.000
HomogRibbon64_8   93.33    0.00   82.65   93.99   93.37   92.05   90.01  364.57  0.4121       8.75       7.92    10.4 100.000
HomogRibbon64_15   98.97    0.00   94.71  146.46  160.29  163.61  164.53  536.73  0.0045      16.82      14.44    16.4 100.000
StandardRibbon64_8  101.32    0.00   88.20   91.81   89.54   87.96   86.46  367.70  0.7815       8.37       7.00    19.6 100.000
StandardRibbon64_15  107.90    0.00   95.65  144.44  161.60  166.44  168.02  549.59  0.0031      17.93      14.98    19.7 100.000




# 2021-07-29 19:30 CET
# ssh thomas@rome.licef.ca
# thomas@programming_station-for-thomas:~/docker_programming_station/xorfilter_cpp_private/benchmarks$

./bulk-insert-and-query.exe 100000000

                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

add    cycles: 547.9/key, instructions: (333.6/key, 0.61/cycle) cache misses:  0.00/key branch misses: 1.16/key
0.00%  cycles: 154.1/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.25%  cycles: 154.1/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.50%  cycles: 154.1/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.75%  cycles: 154.2/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key
1.00%  cycles: 154.2/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key
                            Xor8  175.69    0.00   45.55   45.53   45.54   45.55   45.55  312.32  0.3909       9.84       8.00    23.0 100.000

add    cycles: 539.5/key, instructions: (332.3/key, 0.62/cycle) cache misses:  0.00/key branch misses: 1.16/key
0.00%  cycles: 139.9/key, instructions: ( 49.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.25%  cycles: 139.8/key, instructions: ( 49.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.50%  cycles: 139.9/key, instructions: ( 49.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.75%  cycles: 139.8/key, instructions: ( 49.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key
1.00%  cycles: 140.4/key, instructions: ( 49.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key
                           Xor16  173.21    0.00   41.34   41.30   41.33   41.29   41.49  297.26  0.0015      19.68      16.05    22.6 100.000

add    cycles: 564.5/key, instructions: (172.3/key, 0.31/cycle) cache misses:  0.00/key branch misses: 1.63/key
0.00%  cycles: 168.4/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.25%  cycles: 168.3/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.50%  cycles: 168.4/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.75%  cycles: 168.4/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key
1.00%  cycles: 168.3/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key
1-by-1 removeremove cycles: 250.1/key, instructions: ( 74.9/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.92/key
                        Cuckoo12  166.77   73.89   49.78   49.74   49.77   49.76   49.74  316.05  0.1845      12.77       9.08    40.6 100.000

add    cycles: 556.8/key, instructions: (148.6/key, 0.27/cycle) cache misses:  0.00/key branch misses: 1.26/key
0.00%  cycles: 166.9/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.25%  cycles: 166.9/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.50%  cycles: 166.9/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.75%  cycles: 166.9/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key
1.00%  cycles: 167.0/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key
1-by-1 removeremove cycles: 215.1/key, instructions: ( 63.9/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.92/key
                        Cuckoo16  164.54   63.55   49.31   49.33   49.34   49.34   49.38  312.56  0.0113      17.02      13.11    29.8 100.000

add    cycles: 155.6/key, instructions: (270.0/key, 1.74/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.00%  cycles: 225.3/key, instructions: ( 41.7/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.95/key
0.25%  cycles: 246.5/key, instructions: ( 49.3/key, 0.20/cycle) cache misses:  0.00/key branch misses: 0.81/key
0.50%  cycles: 245.9/key, instructions: ( 56.9/key, 0.23/cycle) cache misses:  0.00/key branch misses: 0.51/key
0.75%  cycles: 248.5/key, instructions: ( 64.4/key, 0.26/cycle) cache misses:  0.00/key branch misses: 0.25/key
1.00%  cycles: 252.0/key, instructions: ( 72.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key
                Bloom12 (addall)   46.11    0.00   66.58   72.85   72.67   73.39   74.42  262.05  0.3162      12.00       8.30    44.5 100.000

add    cycles: 281.3/key, instructions: (363.0/key, 1.29/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.00%  cycles: 233.6/key, instructions: ( 39.9/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.97/key
0.25%  cycles: 303.9/key, instructions: ( 51.5/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.81/key
0.50%  cycles: 337.0/key, instructions: ( 63.0/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.51/key
0.75%  cycles: 353.8/key, instructions: ( 74.5/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.25/key
1.00%  cycles: 369.3/key, instructions: ( 86.0/key, 0.23/cycle) cache misses:  0.00/key branch misses: 0.00/key
                Bloom16 (addall)   83.47    0.00   69.05   89.80   99.52  104.50  109.13  366.67  0.0454      16.00      11.11    44.1 100.000

add    cycles:  83.0/key, instructions: ( 30.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.00%  cycles:  85.7/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.25%  cycles:  86.5/key, instructions: ( 40.0/key, 0.46/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.50%  cycles:  85.7/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.75%  cycles:  86.1/key, instructions: ( 40.0/key, 0.46/cycle) cache misses:  0.00/key branch misses: 0.00/key
1.00%  cycles:  86.0/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key
                    BlockedBloom   24.53    0.00   25.31   25.56   25.34   25.46   25.41  100.78  0.9481      10.67       6.72    58.7 100.000

add    cycles: 206.5/key, instructions: (204.1/key, 0.99/cycle) cache misses:  0.00/key branch misses: 0.71/key
0.00%  cycles: 142.5/key, instructions: ( 48.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.25%  cycles: 142.2/key, instructions: ( 48.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.50%  cycles: 142.8/key, instructions: ( 48.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.75%  cycles: 142.2/key, instructions: ( 48.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key
1.00%  cycles: 142.5/key, instructions: ( 48.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key
                  XorBinaryFuse8   66.46    0.00   42.07   42.01   42.24   42.01   42.09  192.71  0.3884       9.01       8.01    12.5 100.000

add    cycles: 219.0/key, instructions: (203.2/key, 0.93/cycle) cache misses:  0.00/key branch misses: 0.71/key
0.00%  cycles: 149.4/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.25%  cycles: 141.2/key, instructions: ( 46.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.50%  cycles: 141.3/key, instructions: ( 46.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.75%  cycles: 142.1/key, instructions: ( 46.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key
1.00%  cycles: 141.3/key, instructions: ( 46.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key
                 XorBinaryFuse16   70.37    0.00   44.21   41.71   41.76   42.02   41.76  197.24  0.0014      18.01      16.13    11.7 100.000

add    cycles: 221.0/key, instructions: (244.4/key, 1.11/cycle) cache misses:  0.00/key branch misses: 0.06/key
0.00%  cycles: 178.4/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.25%  cycles: 178.3/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.50%  cycles: 178.3/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.75%  cycles: 178.2/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key
1.00%  cycles: 178.3/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key
            XorBinaryFuse8-4Wise   70.36    0.00   52.69   52.67   52.67   52.65   52.67  228.37  0.3922       8.60       7.99     7.6 100.000

add    cycles: 233.0/key, instructions: (242.0/key, 1.04/cycle) cache misses:  0.00/key branch misses: 0.06/key
0.00%  cycles: 175.7/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.25%  cycles: 175.6/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.50%  cycles: 175.6/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.75%  cycles: 175.8/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key
1.00%  cycles: 175.6/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key
           XorBinaryFuse16-4Wise   74.14    0.00   51.92   51.91   51.91   51.96   51.88  229.89  0.0015      17.21      16.03     7.3 100.000

add    cycles: 301.4/key, instructions: (181.5/key, 0.60/cycle) cache misses:  0.00/key branch misses: 0.83/key
0.00%  cycles: 277.5/key, instructions: ( 99.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 1.01/key
0.25%  cycles: 385.9/key, instructions: (111.1/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.80/key
0.50%  cycles: 371.4/key, instructions: (122.4/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.52/key
0.75%  cycles: 338.2/key, instructions: (133.7/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.27/key
1.00%  cycles: 305.3/key, instructions: (144.9/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.02/key
                 HomogRibbon64_8   91.49    0.00   82.01  113.97  109.74   99.89   90.20  388.97  0.4121       8.75       7.92    10.4 100.000

add    cycles: 320.6/key, instructions: (259.5/key, 0.81/cycle) cache misses:  0.00/key branch misses: 0.85/key
0.00%  cycles: 320.4/key, instructions: (114.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 1.02/key
0.25%  cycles: 497.8/key, instructions: (140.4/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.81/key
0.50%  cycles: 541.7/key, instructions: (165.9/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.53/key
0.75%  cycles: 553.3/key, instructions: (191.4/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.27/key
1.00%  cycles: 556.8/key, instructions: (216.9/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.02/key
                HomogRibbon64_15   97.41    0.00   94.66  147.09  160.10  163.55  164.58  535.40  0.0045      16.82      14.44    16.4 100.000

add    cycles: 321.3/key, instructions: (176.9/key, 0.55/cycle) cache misses:  0.00/key branch misses: 0.68/key
0.00%  cycles: 298.3/key, instructions: (114.7/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.00/key
0.25%  cycles: 310.8/key, instructions: (129.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.79/key
0.50%  cycles: 306.8/key, instructions: (143.3/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.52/key
0.75%  cycles: 301.6/key, instructions: (157.6/key, 0.52/cycle) cache misses:  0.00/key branch misses: 0.27/key
1.00%  cycles: 293.0/key, instructions: (171.9/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.02/key
              StandardRibbon64_8   98.77    0.00   88.13   91.82   90.61   89.10   86.54  366.49  0.7815       8.37       7.00    19.6 100.000

add    cycles: 342.6/key, instructions: (294.4/key, 0.86/cycle) cache misses:  0.00/key branch misses: 0.68/key
0.00%  cycles: 323.1/key, instructions: (123.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.02/key
0.25%  cycles: 494.9/key, instructions: (162.1/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.82/key
0.50%  cycles: 548.3/key, instructions: (200.4/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.54/key
0.75%  cycles: 563.0/key, instructions: (238.6/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.27/key
1.00%  cycles: 568.1/key, instructions: (276.9/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.02/key
             StandardRibbon64_15  105.31    0.00   95.46  146.23  162.05  166.41  167.95  548.17  0.0031      17.93      14.98    19.7 100.000
Sort time: 91 ns/key

-------------------------------------


./bulk-insert-and-query.exe 10000000 | grep 10.000

                            Xor8  124.79    0.00    8.20    7.88    7.86    7.85    7.85  148.58  0.3905       9.84       8.00    23.0  10.000

                           Xor16  132.49    0.00   30.79   30.92   31.03   31.99   35.39  228.56  0.0015      19.68      16.01    23.0  10.000

                        Cuckoo12   64.03   36.13   26.25   26.13   26.13   26.10   26.08  142.45  0.1829      12.77       9.09    40.4  10.000

                        Cuckoo16   82.92   44.51   37.92   37.87   37.94   37.89   37.92  196.64  0.0115      17.02      13.09    30.0  10.000

                Bloom12 (addall)   47.34    0.00   29.43   32.57   33.80   36.07   38.63  149.64  0.3141      12.00       8.31    44.3  10.000

                Bloom16 (addall)   65.60    0.00   39.44   50.00   58.59   67.36   75.91  240.38  0.0459      16.00      11.09    44.3  10.000

                    BlockedBloom    9.37    0.00   11.07   11.08   11.08   11.05   11.12   42.62  0.9474      10.67       6.72    58.7  10.000

                  XorBinaryFuse8   54.52    0.00   12.74   12.70   12.72   12.71   12.73   92.68  0.3906       9.02       8.00    12.7  10.000

                 XorBinaryFuse16   55.63    0.00   33.05   33.07   33.07   33.04   33.07  154.82  0.0014      18.04      16.09    12.1  10.000

            XorBinaryFuse8-4Wise   54.54    0.00   12.89   12.94   13.03   12.95   12.92   93.38  0.3902       8.61       8.00     7.6  10.000

           XorBinaryFuse16-4Wise   55.38    0.00   39.68   39.69   39.65   39.71   39.72  174.44  0.0017      17.22      15.87     8.5  10.000

                HomogRibbon64_15   81.39    0.00   49.05   61.96   65.70   67.76   69.56  269.81  0.0039      16.82      14.66    14.7  10.000


              StandardRibbon64_8   87.44    0.00   27.89   29.75   27.65   25.05   22.51  167.15  0.7728       8.18       7.02    16.5  10.000




./bulk-insert-and-query.exe 100000000 | grep 100.000



                            Xor8  180.35    0.00   44.88   44.86   44.84   44.87   44.87  314.93  0.3917       9.84       8.00    23.1 100.000

                           Xor16  178.01    0.00   42.36   42.32   42.36   42.33   42.46  305.11  0.0016      19.68      15.93    23.5 100.000

                        Cuckoo12  174.13   76.44   51.82   51.83   51.83   51.83   51.82  329.61  0.1853      12.77       9.08    40.7 100.000

                        Cuckoo16  173.07   64.44   51.67   52.11   51.97   51.70   51.68  328.55  0.0116      17.02      13.08    30.1 100.000

                Bloom12 (addall)   46.13    0.00   66.65   72.89   72.57   73.39   74.46  262.11  0.3144      12.00       8.31    44.3 100.000

                Bloom16 (addall)   62.60    0.00   69.36   90.00   98.94  104.14  109.05  345.49  0.0462      16.00      11.08    44.4 100.000

                    BlockedBloom   24.55    0.00   25.35   25.45   25.45   25.46   25.46  100.85  0.9411      10.67       6.73    58.5 100.000

                  XorBinaryFuse8   68.10    0.00   42.02   42.01   41.98   42.01   42.02  194.12  0.3894       9.01       8.00    12.5 100.000

                 XorBinaryFuse16   70.41    0.00   41.91   41.91   41.91   41.89   41.91  196.12  0.0017      18.01      15.89    13.4 100.000

            XorBinaryFuse8-4Wise   70.85    0.00   52.73   52.77   52.74   52.71   52.72  229.06  0.3900       8.60       8.00     7.5 100.000

           XorBinaryFuse16-4Wise   73.46    0.00   51.75   51.77   51.78   51.77   51.75  228.75  0.0015      17.21      16.02     7.4 100.000

                HomogRibbon64_15   96.97    0.00   94.59  147.49  160.23  163.55  164.43  535.15  0.0045      16.82      14.44    16.4 100.000


              StandardRibbon64_8   98.61    0.00   87.78   91.13   89.66   89.12   86.62  365.19  0.7815       8.37       7.00    19.6 100.000


-------------- old --------------
$ ./bulk-insert-and-query.exe 100000000
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

add    cycles: 506.6/key, instructions: (340.7/key, 0.67/cycle) cache misses:  0.00/key branch misses: 1.15/key
0.00%  cycles: 140.8/key, instructions: ( 51.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.25%  cycles: 143.0/key, instructions: ( 51.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.50%  cycles: 141.9/key, instructions: ( 51.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.75%  cycles: 142.4/key, instructions: ( 51.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key
1.00%  cycles: 142.2/key, instructions: ( 51.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key
                            Xor8  155.65    0.00   41.72   42.32   42.17   42.21   42.10  281.96  0.3917       9.84       8.00    23.1 100.000

add    cycles: 452.5/key, instructions: (339.3/key, 0.75/cycle) cache misses:  0.00/key branch misses: 1.15/key
0.00%  cycles: 129.5/key, instructions: ( 49.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.25%  cycles: 128.9/key, instructions: ( 49.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.50%  cycles: 129.2/key, instructions: ( 49.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.75%  cycles: 129.2/key, instructions: ( 49.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key
1.00%  cycles: 129.0/key, instructions: ( 49.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key
                           Xor16  140.14    0.00   38.49   38.43   38.40   38.41   38.39  255.41  0.0015      19.68      16.05    22.6 100.000

add    cycles: 559.2/key, instructions: (267.9/key, 0.48/cycle) cache misses:  0.00/key branch misses: 1.77/key
0.00%  cycles: 231.6/key, instructions: ( 78.1/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.40/key
0.25%  cycles: 233.1/key, instructions: ( 78.3/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.39/key
0.50%  cycles: 234.0/key, instructions: ( 78.5/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.38/key
0.75%  cycles: 234.1/key, instructions: ( 78.7/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.36/key
1.00%  cycles: 235.8/key, instructions: ( 78.9/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.35/key
                           Xor+8  171.15    0.00   69.05   69.32   69.57   69.83   70.13  379.90  0.3893       9.16       8.01    14.4 100.000

add    cycles: 560.6/key, instructions: (266.4/key, 0.48/cycle) cache misses:  0.00/key branch misses: 1.76/key
0.00%  cycles: 221.9/key, instructions: ( 73.5/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.39/key
0.25%  cycles: 222.6/key, instructions: ( 73.7/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.38/key
0.50%  cycles: 223.6/key, instructions: ( 73.9/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.37/key
0.75%  cycles: 224.3/key, instructions: ( 74.1/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.35/key
1.00%  cycles: 225.2/key, instructions: ( 74.2/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.34/key
                          Xor+16  171.65    0.00   66.02   66.22   66.45   66.67   66.89  370.99  0.0014      17.82      16.09    10.7 100.000

add    cycles: 494.9/key, instructions: (172.4/key, 0.35/cycle) cache misses:  0.00/key branch misses: 1.62/key
0.00%  cycles: 152.0/key, instructions: ( 70.0/key, 0.46/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.25%  cycles: 151.1/key, instructions: ( 70.0/key, 0.46/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.50%  cycles: 150.9/key, instructions: ( 70.0/key, 0.46/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.75%  cycles: 151.0/key, instructions: ( 70.0/key, 0.46/cycle) cache misses:  0.00/key branch misses: 0.00/key
1.00%  cycles: 150.9/key, instructions: ( 70.0/key, 0.46/cycle) cache misses:  0.00/key branch misses: 0.00/key
1-by-1 removeremove cycles: 230.2/key, instructions: ( 74.9/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.92/key
                        Cuckoo12  147.23   68.51   45.26   44.90   44.88   44.89   44.88  282.12  0.1841      12.77       9.09    40.5 100.000

add    cycles: 533.8/key, instructions: (148.6/key, 0.28/cycle) cache misses:  0.00/key branch misses: 1.28/key
0.00%  cycles: 167.2/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.25%  cycles: 167.3/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.50%  cycles: 167.2/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.75%  cycles: 167.2/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key
1.00%  cycles: 167.2/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key
1-by-1 removeremove cycles: 201.7/key, instructions: ( 62.5/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.92/key
                        Cuckoo16  158.20   59.84   49.43   49.44   49.42   49.39   49.41  306.46  0.0113      17.02      13.11    29.9 100.000

add    cycles: 569.7/key, instructions: (710.8/key, 1.25/cycle) cache misses:  0.01/key branch misses: 13.25/key
0.00%  cycles: 677.3/key, instructions: (575.7/key, 0.85/cycle) cache misses:  0.00/key branch misses: 2.56/key
0.25%  cycles: 677.9/key, instructions: (575.9/key, 0.85/cycle) cache misses:  0.00/key branch misses: 2.55/key
0.50%  cycles: 678.2/key, instructions: (576.2/key, 0.85/cycle) cache misses:  0.00/key branch misses: 2.55/key
0.75%  cycles: 677.7/key, instructions: (576.4/key, 0.85/cycle) cache misses:  0.00/key branch misses: 2.54/key
1.00%  cycles: 678.1/key, instructions: (576.6/key, 0.85/cycle) cache misses:  0.00/key branch misses: 2.54/key
                             GCS  173.14    0.00  201.57  201.52  201.57  201.73  201.65  777.96  0.3879      10.05       8.01    25.5 100.000

add    cycles: 311.3/key, instructions: ( 65.0/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.00%  cycles: 205.8/key, instructions: ( 41.7/key, 0.20/cycle) cache misses:  0.00/key branch misses: 0.95/key
0.25%  cycles: 221.6/key, instructions: ( 49.3/key, 0.22/cycle) cache misses:  0.00/key branch misses: 0.80/key
0.50%  cycles: 220.9/key, instructions: ( 56.9/key, 0.26/cycle) cache misses:  0.00/key branch misses: 0.51/key
0.75%  cycles: 222.8/key, instructions: ( 64.4/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.25/key
1.00%  cycles: 226.1/key, instructions: ( 72.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key
                         Bloom12   92.58    0.00   61.26   65.90   65.59   66.25   67.35  288.38  0.3129      12.00       8.32    44.2 100.000

add    cycles: 423.0/key, instructions: ( 83.0/key, 0.20/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.00%  cycles: 210.3/key, instructions: ( 39.9/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.97/key
0.25%  cycles: 271.2/key, instructions: ( 51.5/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.81/key
0.50%  cycles: 300.7/key, instructions: ( 63.0/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.51/key
0.75%  cycles: 315.8/key, instructions: ( 74.5/key, 0.24/cycle) cache misses:  0.00/key branch misses: 0.25/key
1.00%  cycles: 329.7/key, instructions: ( 86.0/key, 0.26/cycle) cache misses:  0.00/key branch misses: 0.00/key
                         Bloom16  125.76    0.00   62.51   80.65   89.43   93.75   98.11  380.43  0.0458      16.00      11.09    44.2 100.000

add    cycles:  73.8/key, instructions: ( 30.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.00%  cycles:  73.9/key, instructions: ( 40.0/key, 0.54/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.25%  cycles:  74.2/key, instructions: ( 40.0/key, 0.54/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.50%  cycles:  74.5/key, instructions: ( 40.0/key, 0.54/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.75%  cycles:  74.6/key, instructions: ( 40.0/key, 0.54/cycle) cache misses:  0.00/key branch misses: 0.00/key
1.00%  cycles:  74.5/key, instructions: ( 40.0/key, 0.54/cycle) cache misses:  0.00/key branch misses: 0.00/key
                    BlockedBloom   21.95    0.00   21.99   22.15   22.12   22.12   22.13   88.26  0.9400      10.67       6.73    58.4 100.000

add    cycles: 179.8/key, instructions: (205.3/key, 1.14/cycle) cache misses:  0.00/key branch misses: 0.71/key
0.00%  cycles: 126.3/key, instructions: ( 48.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.25%  cycles: 126.2/key, instructions: ( 48.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.50%  cycles: 126.0/key, instructions: ( 48.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.75%  cycles: 126.3/key, instructions: ( 48.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key
1.00%  cycles: 126.3/key, instructions: ( 48.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key
           XorBinaryFuse8-LowMem   56.14    0.00   37.55   37.54   37.55   37.53   37.54  168.77  0.3882       9.01       8.01    12.5 100.000

add    cycles: 182.7/key, instructions: (204.3/key, 1.12/cycle) cache misses:  0.00/key branch misses: 0.71/key
0.00%  cycles: 125.6/key, instructions: ( 46.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.25%  cycles: 125.5/key, instructions: ( 46.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.50%  cycles: 125.8/key, instructions: ( 46.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.75%  cycles: 125.2/key, instructions: ( 46.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key
1.00%  cycles: 125.7/key, instructions: ( 46.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key
          XorBinaryFuse16-LowMem   56.98    0.00   37.33   37.34   37.32   37.36   37.34  168.99  0.0015      18.01      16.05    12.2 100.000

add    cycles: 206.8/key, instructions: (252.0/key, 1.22/cycle) cache misses:  0.00/key branch misses: 0.05/key
0.00%  cycles: 160.3/key, instructions: ( 54.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.25%  cycles: 160.8/key, instructions: ( 54.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.50%  cycles: 160.2/key, instructions: ( 54.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.75%  cycles: 160.3/key, instructions: ( 54.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key
1.00%  cycles: 160.1/key, instructions: ( 54.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key
     XorBinaryFuse8-4Wise-LowMem   64.03    0.00   47.74   47.72   47.76   47.76   47.75  207.26  0.3880       8.60       8.01     7.4 100.000

add    cycles: 211.8/key, instructions: (249.1/key, 1.18/cycle) cache misses:  0.00/key branch misses: 0.05/key
0.00%  cycles: 165.2/key, instructions: ( 54.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.25%  cycles: 165.0/key, instructions: ( 54.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.50%  cycles: 165.0/key, instructions: ( 54.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key
0.75%  cycles: 164.9/key, instructions: ( 54.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key
1.00%  cycles: 164.7/key, instructions: ( 54.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key
    XorBinaryFuse16-4Wise-LowMem   65.52    0.00   49.06   49.04   49.05   49.04   49.05  212.66  0.0013      17.21      16.18     6.4 100.000

add    cycles: 233.5/key, instructions: (184.6/key, 0.79/cycle) cache misses:  0.00/key branch misses: 0.83/key
0.00%  cycles: 223.1/key, instructions: ( 99.9/key, 0.45/cycle) cache misses:  0.00/key branch misses: 1.01/key
0.25%  cycles: 257.3/key, instructions: (111.1/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.80/key
0.50%  cycles: 257.3/key, instructions: (122.4/key, 0.48/cycle) cache misses:  0.00/key branch misses: 0.52/key
0.75%  cycles: 254.8/key, instructions: (133.7/key, 0.52/cycle) cache misses:  0.00/key branch misses: 0.27/key
1.00%  cycles: 250.4/key, instructions: (144.9/key, 0.58/cycle) cache misses:  0.00/key branch misses: 0.02/key
                 HomogRibbon64_8   71.44    0.00   66.39   76.88   76.55   75.76   74.37  293.42  0.4121       8.75       7.92    10.4 100.000

add    cycles: 256.2/key, instructions: (262.7/key, 1.03/cycle) cache misses:  0.00/key branch misses: 0.85/key
0.00%  cycles: 258.0/key, instructions: (114.9/key, 0.45/cycle) cache misses:  0.00/key branch misses: 1.02/key
0.25%  cycles: 409.6/key, instructions: (140.4/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.81/key
0.50%  cycles: 439.4/key, instructions: (165.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.53/key
0.75%  cycles: 444.4/key, instructions: (191.4/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.27/key
1.00%  cycles: 444.7/key, instructions: (216.9/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.02/key
                HomogRibbon64_15   78.26    0.00   76.82  121.58  130.51  132.26  132.16  434.26  0.0045      16.82      14.44    16.4 100.000

add    cycles: 244.6/key, instructions: (180.0/key, 0.74/cycle) cache misses:  0.00/key branch misses: 0.68/key
0.00%  cycles: 244.2/key, instructions: (114.7/key, 0.47/cycle) cache misses:  0.00/key branch misses: 1.00/key
0.25%  cycles: 256.8/key, instructions: (129.0/key, 0.50/cycle) cache misses:  0.00/key branch misses: 0.78/key
0.50%  cycles: 253.2/key, instructions: (143.3/key, 0.57/cycle) cache misses:  0.00/key branch misses: 0.51/key
0.75%  cycles: 248.5/key, instructions: (157.6/key, 0.63/cycle) cache misses:  0.00/key branch misses: 0.27/key
1.00%  cycles: 243.7/key, instructions: (171.9/key, 0.71/cycle) cache misses:  0.00/key branch misses: 0.02/key
              StandardRibbon64_8   75.23    0.00   72.60   76.43   75.38   73.84   72.30  297.57  0.7815       8.37       7.00    19.6 100.000

add    cycles: 267.3/key, instructions: (296.6/key, 1.11/cycle) cache misses:  0.00/key branch misses: 0.68/key
0.00%  cycles: 260.8/key, instructions: (123.9/key, 0.47/cycle) cache misses:  0.00/key branch misses: 1.02/key
0.25%  cycles: 405.9/key, instructions: (162.1/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.81/key
0.50%  cycles: 444.7/key, instructions: (200.4/key, 0.45/cycle) cache misses:  0.00/key branch misses: 0.53/key
0.75%  cycles: 453.9/key, instructions: (238.6/key, 0.53/cycle) cache misses:  0.00/key branch misses: 0.27/key
1.00%  cycles: 457.5/key, instructions: (276.9/key, 0.61/cycle) cache misses:  0.00/key branch misses: 0.02/key
             StandardRibbon64_15   82.05    0.00   77.61  120.78  132.32  134.98  135.85  442.98  0.0031      17.93      14.98    19.7 100.000
Sort time: 92 ns/key


==> data/m100d.txt <==
# 2021-07-30 22:45 CET
# ssh thomas@rome.licef.ca
# thomas@programming_station-for-thomas:~/docker_programming_station/xorfilter_cpp_private/benchmarks$

checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 508.1/key, instructions: (333.6/key, 0.66/cycle) cache misses:  0.00/key branch misses: 1.16/key effective frequency 3.11 GHz
0.00%  cycles: 141.2/key, instructions: ( 51.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 140.9/key, instructions: ( 51.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.50%  cycles: 141.4/key, instructions: ( 51.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 141.3/key, instructions: ( 51.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 141.3/key, instructions: ( 51.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                            Xor8  163.19    0.00   41.98   42.04   41.99   41.99   41.97  289.17  0.3897       9.84       8.00    22.9 100.000

batched add
             
add    cycles: 509.9/key, instructions: (332.3/key, 0.65/cycle) cache misses:  0.00/key branch misses: 1.16/key effective frequency 3.12 GHz
0.00%  cycles: 145.4/key, instructions: ( 49.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 145.2/key, instructions: ( 49.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 144.8/key, instructions: ( 49.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.75%  cycles: 145.0/key, instructions: ( 49.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 144.9/key, instructions: ( 49.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
                           Xor16  163.65    0.00   43.14   43.13   43.15   43.14   43.13  293.07  0.0016      19.68      15.94    23.5 100.000

1-by-1 add
             
add    cycles: 557.1/key, instructions: (172.3/key, 0.31/cycle) cache misses:  0.00/key branch misses: 1.63/key effective frequency 3.36 GHz
0.00%  cycles: 167.0/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.25%  cycles: 169.1/key, instructions: ( 70.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 167.5/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 167.0/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
1.00%  cycles: 167.5/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1-by-1 removeremove cycles: 245.7/key, instructions: ( 74.9/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.36 GHz
                        Cuckoo12  165.62   73.05   49.90   50.20   49.83   49.89   49.83  315.41  0.1832      12.77       9.09    40.4 100.000

1-by-1 add
             
add    cycles: 545.9/key, instructions: (148.5/key, 0.27/cycle) cache misses:  0.00/key branch misses: 1.27/key effective frequency 3.37 GHz
0.00%  cycles: 167.2/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 166.7/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.50%  cycles: 167.0/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 167.0/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 167.1/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1-by-1 removeremove cycles: 213.6/key, instructions: ( 63.9/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.37 GHz
                        Cuckoo16  162.21   63.46   49.62   49.65   49.63   49.67   49.61  311.11  0.0122      17.02      13.00    30.9 100.000

batched add
             
add    cycles: 192.6/key, instructions: (270.0/key, 1.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.00%  cycles: 219.2/key, instructions: ( 41.7/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.95/key effective frequency 3.37 GHz
0.25%  cycles: 249.5/key, instructions: ( 49.3/key, 0.20/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.36 GHz
0.50%  cycles: 247.7/key, instructions: ( 56.9/key, 0.23/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.37 GHz
0.75%  cycles: 248.6/key, instructions: ( 64.4/key, 0.26/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.36 GHz
1.00%  cycles: 251.8/key, instructions: ( 72.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                  Bloom12-addAll   57.43    0.00   65.11   74.24   73.56   74.01   74.78  274.45  0.3152      12.00       8.31    44.4 100.000

batched add
             
add    cycles: 269.9/key, instructions: (363.0/key, 1.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.00%  cycles: 227.4/key, instructions: ( 39.9/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.37 GHz
0.25%  cycles: 300.0/key, instructions: ( 51.5/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.37 GHz
0.50%  cycles: 312.9/key, instructions: ( 63.0/key, 0.20/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.36 GHz
0.75%  cycles: 326.2/key, instructions: ( 74.5/key, 0.23/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.36 GHz
1.00%  cycles: 340.5/key, instructions: ( 86.0/key, 0.25/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
                  Bloom16-addAll   80.54    0.00   67.51   89.00   93.01   97.09  101.49  349.40  0.0453      16.00      11.11    44.1 100.000

1-by-1 add
             
add    cycles:  80.5/key, instructions: ( 30.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.00%  cycles:  81.7/key, instructions: ( 40.0/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles:  82.2/key, instructions: ( 40.0/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles:  82.0/key, instructions: ( 40.0/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles:  82.6/key, instructions: ( 40.0/key, 0.48/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles:  81.9/key, instructions: ( 40.0/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
                    BlockedBloom   23.97    0.00   24.24   24.37   24.38   24.56   24.37   97.12  0.9448      10.67       6.73    58.6 100.000

batched add
             
add    cycles: 193.5/key, instructions: (204.1/key, 1.05/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.09 GHz
0.00%  cycles: 141.4/key, instructions: ( 48.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 141.3/key, instructions: ( 48.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 140.9/key, instructions: ( 48.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.75%  cycles: 141.3/key, instructions: ( 48.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 140.8/key, instructions: ( 48.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
                  XorBinaryFuse8   62.57    0.00   42.02   41.97   42.05   41.97   42.05  188.61  0.3927       9.01       7.99    12.7 100.000

batched add
             
add    cycles: 197.4/key, instructions: (203.0/key, 1.03/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.10 GHz
0.00%  cycles: 143.6/key, instructions: ( 46.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 143.4/key, instructions: ( 46.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.50%  cycles: 143.5/key, instructions: ( 46.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 143.5/key, instructions: ( 46.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 143.5/key, instructions: ( 46.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
                 XorBinaryFuse16   63.71    0.00   42.69   42.68   42.71   42.67   42.69  191.77  0.0014      18.01      16.12    11.7 100.000

batched add
             
add    cycles: 211.7/key, instructions: (244.0/key, 1.15/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.13 GHz
0.00%  cycles: 177.1/key, instructions: ( 56.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 177.2/key, instructions: ( 56.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 176.8/key, instructions: ( 56.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 177.3/key, instructions: ( 56.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 177.1/key, instructions: ( 56.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
            XorBinaryFuse8-4Wise   67.64    0.00   52.59   52.58   52.62   52.71   52.63  225.52  0.3938       8.60       7.99     7.7 100.000

batched add
             
add    cycles: 227.0/key, instructions: (242.7/key, 1.07/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.15 GHz
0.00%  cycles: 195.6/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 196.0/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 195.9/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 195.6/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 195.9/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
           XorBinaryFuse16-4Wise   72.01    0.00   58.13   58.08   58.11   58.09   58.10  246.31  0.0016      17.21      15.93     8.0 100.000

batched add
             
add    cycles: 306.5/key, instructions: (181.5/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.29 GHz
0.00%  cycles: 274.7/key, instructions: ( 99.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.37 GHz
0.25%  cycles: 315.0/key, instructions: (111.1/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.37 GHz
0.50%  cycles: 315.1/key, instructions: (122.4/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 311.6/key, instructions: (133.7/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 304.0/key, instructions: (144.9/key, 0.48/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
                 HomogRibbon64_8   93.30    0.00   81.40   93.33   93.36   92.28   90.35  363.73  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 306.0/key, instructions: (259.5/key, 0.85/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.29 GHz
0.00%  cycles: 313.9/key, instructions: (114.9/key, 0.37/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.39 GHz
0.25%  cycles: 482.4/key, instructions: (140.4/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.38 GHz
0.50%  cycles: 526.7/key, instructions: (165.9/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.53/key effective frequency 3.39 GHz
0.75%  cycles: 537.1/key, instructions: (191.4/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.39 GHz
1.00%  cycles: 539.6/key, instructions: (216.9/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.39 GHz
                HomogRibbon64_15   93.13    0.00   92.73  142.54  155.60  158.66  159.39  518.48  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 317.3/key, instructions: (176.9/key, 0.56/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 289.2/key, instructions: (114.7/key, 0.40/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.39 GHz
0.25%  cycles: 300.3/key, instructions: (129.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.38 GHz
0.50%  cycles: 299.8/key, instructions: (143.3/key, 0.48/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 295.2/key, instructions: (157.6/key, 0.53/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 290.0/key, instructions: (171.9/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
              StandardRibbon64_8   97.65    0.00   85.44   88.74   88.57   87.23   85.72  359.06  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 337.8/key, instructions: (294.4/key, 0.87/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 321.9/key, instructions: (123.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 498.9/key, instructions: (162.1/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.37 GHz
0.50%  cycles: 552.2/key, instructions: (200.4/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.37 GHz
0.75%  cycles: 561.8/key, instructions: (238.6/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 563.1/key, instructions: (276.9/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
             StandardRibbon64_15  103.92    0.00   95.21  148.04  163.72  166.72  166.74  548.18  0.0031      17.93      14.98    19.7 100.000
Sort time: 92 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 547.6/key, instructions: (333.6/key, 0.61/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.13 GHz
0.00%  cycles: 153.5/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 153.6/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 153.5/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 153.6/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 153.6/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                            Xor8  174.77    0.00   45.36   45.38   45.36   45.39   45.39  310.90  0.3870       9.84       8.01    22.8 100.000

batched add
             
add    cycles: 549.4/key, instructions: (332.3/key, 0.60/cycle) cache misses:  0.00/key branch misses: 1.16/key effective frequency 3.13 GHz
0.00%  cycles: 157.3/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 157.3/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 157.3/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 157.4/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 157.3/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                           Xor16  175.24    0.00   46.48   46.48   46.48   46.51   46.49  314.70  0.0016      19.68      15.92    23.6 100.000

1-by-1 add
             
add    cycles: 627.0/key, instructions: (172.4/key, 0.27/cycle) cache misses:  0.00/key branch misses: 1.62/key effective frequency 3.38 GHz
0.00%  cycles: 185.9/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 185.9/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 185.9/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 185.9/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 185.9/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1-by-1 removeremove cycles: 272.3/key, instructions: ( 74.9/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.39 GHz
                        Cuckoo12  185.27   80.43   54.93   54.93   54.93   54.94   54.95  350.08  0.1854      12.77       9.08    40.7 100.000

1-by-1 add
             
add    cycles: 615.4/key, instructions: (148.5/key, 0.24/cycle) cache misses:  0.00/key branch misses: 1.27/key effective frequency 3.38 GHz
0.00%  cycles: 185.5/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 185.5/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 185.5/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 185.5/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1.00%  cycles: 185.5/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1-by-1 removeremove cycles: 231.4/key, instructions: ( 63.9/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.93/key effective frequency 3.39 GHz
                        Cuckoo16  181.83   68.34   54.80   54.80   54.79   54.79   54.79  346.22  0.0113      17.02      13.11    29.9 100.000

batched add
             
add    cycles: 213.2/key, instructions: (270.0/key, 1.27/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 239.9/key, instructions: ( 41.7/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.95/key effective frequency 3.38 GHz
0.25%  cycles: 267.2/key, instructions: ( 49.3/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 264.8/key, instructions: ( 56.9/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.38 GHz
0.75%  cycles: 266.6/key, instructions: ( 64.4/key, 0.24/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.39 GHz
1.00%  cycles: 269.7/key, instructions: ( 72.0/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom12-addAll   63.21    0.00   70.88   78.95   78.24   78.74   79.71  295.13  0.3149      12.00       8.31    44.4 100.000

batched add
             
add    cycles: 293.1/key, instructions: (363.0/key, 1.24/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 249.4/key, instructions: ( 39.9/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.38 GHz
0.25%  cycles: 321.5/key, instructions: ( 51.5/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.39 GHz
0.50%  cycles: 334.9/key, instructions: ( 63.0/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.39 GHz
0.75%  cycles: 349.7/key, instructions: ( 74.5/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.39 GHz
1.00%  cycles: 365.9/key, instructions: ( 86.0/key, 0.24/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom16-addAll   86.93    0.00   73.69   94.97   98.91  103.29  108.14  374.33  0.0457      16.00      11.10    44.2 100.000

1-by-1 add
             
add    cycles:  87.6/key, instructions: ( 30.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.00%  cycles:  90.4/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles:  90.9/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles:  90.9/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles:  90.8/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1.00%  cycles:  90.8/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
                    BlockedBloom   25.90    0.00   26.72   26.85   26.83   26.83   26.84  106.34  0.9413      10.67       6.73    58.5 100.000

batched add
             
add    cycles: 203.2/key, instructions: (204.2/key, 1.00/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 153.7/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 153.7/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 153.7/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 153.7/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 153.7/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  XorBinaryFuse8   65.36    0.00   45.42   45.43   45.42   45.42   45.42  201.63  0.3916       9.01       8.00    12.6 100.000

batched add
             
add    cycles: 208.2/key, instructions: (203.0/key, 0.98/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 155.7/key, instructions: ( 46.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 155.8/key, instructions: ( 46.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 155.8/key, instructions: ( 46.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 155.9/key, instructions: ( 46.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 155.8/key, instructions: ( 46.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                 XorBinaryFuse16   66.84    0.00   46.01   46.04   46.03   46.08   46.03  204.96  0.0014      18.01      16.07    12.1 100.000

batched add
             
add    cycles: 222.6/key, instructions: (243.9/key, 1.10/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.15 GHz
0.00%  cycles: 193.3/key, instructions: ( 56.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 193.3/key, instructions: ( 56.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 193.3/key, instructions: ( 56.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 193.3/key, instructions: ( 56.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 193.3/key, instructions: ( 56.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
            XorBinaryFuse8-4Wise   70.77    0.00   57.13   57.13   57.12   57.14   57.12  242.16  0.3914       8.60       8.00     7.6 100.000

batched add
             
add    cycles: 228.2/key, instructions: (242.6/key, 1.06/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.15 GHz
0.00%  cycles: 191.1/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 191.2/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 191.1/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 191.2/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 191.1/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
           XorBinaryFuse16-4Wise   72.40    0.00   56.46   56.51   56.47   56.52   56.47  241.86  0.0017      17.21      15.84     8.7 100.000

batched add
             
add    cycles: 285.6/key, instructions: (181.5/key, 0.64/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.29 GHz
0.00%  cycles: 273.1/key, instructions: ( 99.9/key, 0.37/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.39 GHz
0.25%  cycles: 309.3/key, instructions: (111.1/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.39 GHz
0.50%  cycles: 307.8/key, instructions: (122.4/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.39 GHz
0.75%  cycles: 303.7/key, instructions: (133.7/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 296.7/key, instructions: (144.9/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
                 HomogRibbon64_8   86.84    0.00   80.67   91.36   90.93   89.75   87.69  351.07  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 304.7/key, instructions: (259.5/key, 0.85/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.29 GHz
0.00%  cycles: 314.4/key, instructions: (114.9/key, 0.37/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 482.8/key, instructions: (140.4/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.38 GHz
0.50%  cycles: 527.3/key, instructions: (165.9/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.53/key effective frequency 3.39 GHz
0.75%  cycles: 537.1/key, instructions: (191.4/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.39 GHz
1.00%  cycles: 539.6/key, instructions: (216.9/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.39 GHz
                HomogRibbon64_15   92.75    0.00   92.88  142.67  155.78  158.66  159.39  518.37  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 316.9/key, instructions: (176.9/key, 0.56/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 290.5/key, instructions: (114.7/key, 0.39/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.39 GHz
0.25%  cycles: 299.8/key, instructions: (129.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.39 GHz
0.50%  cycles: 295.3/key, instructions: (143.3/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.39 GHz
0.75%  cycles: 294.1/key, instructions: (157.6/key, 0.54/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 290.2/key, instructions: (171.9/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
              StandardRibbon64_8   97.53    0.00   85.81   88.54   87.24   86.90   85.76  358.08  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 337.8/key, instructions: (294.4/key, 0.87/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 317.1/key, instructions: (123.9/key, 0.39/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.39 GHz
0.25%  cycles: 474.5/key, instructions: (162.1/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.38 GHz
0.50%  cycles: 531.1/key, instructions: (200.4/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.38 GHz
0.75%  cycles: 547.0/key, instructions: (238.6/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 552.4/key, instructions: (276.9/key, 0.50/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
             StandardRibbon64_15  103.92    0.00   93.66  140.23  156.95  161.65  163.20  533.34  0.0031      17.93      14.98    19.7 100.000
Sort time: 92 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 522.1/key, instructions: (333.6/key, 0.64/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.12 GHz
0.00%  cycles: 145.4/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 145.8/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 145.4/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 145.5/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 145.9/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                            Xor8  167.16    0.00   43.18   43.15   43.16   43.18   43.24  296.71  0.3924       9.84       7.99    23.1 100.000

batched add
             
add    cycles: 545.0/key, instructions: (332.3/key, 0.61/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.14 GHz
0.00%  cycles: 157.2/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 157.2/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 157.3/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 157.2/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 157.2/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                           Xor16  173.83    0.00   46.48   46.47   46.47   46.47   46.47  313.24  0.0016      19.68      15.90    23.8 100.000

1-by-1 add
             
add    cycles: 625.9/key, instructions: (172.3/key, 0.28/cycle) cache misses:  0.00/key branch misses: 1.63/key effective frequency 3.38 GHz
0.00%  cycles: 185.9/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 186.0/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 186.0/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 186.0/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1.00%  cycles: 185.9/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1-by-1 removeremove cycles: 272.2/key, instructions: ( 74.9/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.93/key effective frequency 3.39 GHz
                        Cuckoo12  184.94   80.40   54.94   54.95   54.94   54.94   54.94  349.77  0.1852      12.77       9.08    40.6 100.000

1-by-1 add
             
add    cycles: 615.4/key, instructions: (148.6/key, 0.24/cycle) cache misses:  0.00/key branch misses: 1.28/key effective frequency 3.38 GHz
0.00%  cycles: 185.5/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 185.5/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles: 185.5/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 185.6/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 185.5/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1-by-1 removeremove cycles: 231.5/key, instructions: ( 64.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.93/key effective frequency 3.39 GHz
                        Cuckoo16  181.83   68.37   54.79   54.80   54.80   54.82   54.80  346.24  0.0115      17.02      13.08    30.1 100.000

batched add
             
add    cycles: 212.6/key, instructions: (270.0/key, 1.27/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 239.8/key, instructions: ( 41.7/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.95/key effective frequency 3.38 GHz
0.25%  cycles: 266.7/key, instructions: ( 49.3/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 264.4/key, instructions: ( 56.9/key, 0.22/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.39 GHz
0.75%  cycles: 266.2/key, instructions: ( 64.4/key, 0.24/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.39 GHz
1.00%  cycles: 269.4/key, instructions: ( 72.0/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom12-addAll   63.05    0.00   70.84   78.81   78.09   78.64   79.60  294.63  0.3141      12.00       8.31    44.3 100.000

batched add
             
add    cycles: 291.4/key, instructions: (363.0/key, 1.25/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 249.2/key, instructions: ( 39.9/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.38 GHz
0.25%  cycles: 320.5/key, instructions: ( 51.5/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.39 GHz
0.50%  cycles: 334.2/key, instructions: ( 63.0/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.39 GHz
0.75%  cycles: 349.3/key, instructions: ( 74.5/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.39 GHz
1.00%  cycles: 366.0/key, instructions: ( 86.0/key, 0.23/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom16-addAll   86.41    0.00   73.63   94.67   98.71  103.18  108.17  373.43  0.0454      16.00      11.10    44.1 100.000

1-by-1 add
             
add    cycles:  87.6/key, instructions: ( 30.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.00%  cycles:  90.5/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles:  90.9/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles:  90.9/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles:  91.0/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1.00%  cycles:  90.9/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
                    BlockedBloom   25.90    0.00   26.74   26.84   26.84   26.89   26.86  106.41  0.9441      10.67       6.73    58.6 100.000

batched add
             
add    cycles: 194.2/key, instructions: (204.1/key, 1.05/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.09 GHz
0.00%  cycles: 141.4/key, instructions: ( 48.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 141.2/key, instructions: ( 48.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.50%  cycles: 141.5/key, instructions: ( 48.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 141.2/key, instructions: ( 48.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 141.4/key, instructions: ( 48.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                  XorBinaryFuse8   62.83    0.00   41.96   41.99   41.97   41.96   41.95  188.73  0.3886       9.01       8.01    12.5 100.000

batched add
             
add    cycles: 198.3/key, instructions: (203.2/key, 1.03/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.10 GHz
0.00%  cycles: 143.7/key, instructions: ( 46.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 143.4/key, instructions: ( 46.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.50%  cycles: 143.5/key, instructions: ( 46.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 143.5/key, instructions: ( 46.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 143.7/key, instructions: ( 46.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                 XorBinaryFuse16   63.96    0.00   42.66   42.64   42.65   42.65   42.67  191.92  0.0016      18.01      15.94    13.0 100.000

batched add
             
add    cycles: 211.9/key, instructions: (243.9/key, 1.15/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.13 GHz
0.00%  cycles: 177.1/key, instructions: ( 56.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 176.9/key, instructions: ( 56.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 176.5/key, instructions: ( 56.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 176.8/key, instructions: ( 56.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 176.9/key, instructions: ( 56.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
            XorBinaryFuse8-4Wise   67.68    0.00   52.50   52.50   52.55   52.48   52.53  225.21  0.3900       8.60       8.00     7.5 100.000

batched add
             
add    cycles: 215.4/key, instructions: (242.1/key, 1.12/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.13 GHz
0.00%  cycles: 176.1/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 175.7/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.50%  cycles: 175.8/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 175.8/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 182.6/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
           XorBinaryFuse16-4Wise   68.74    0.00   52.29   52.33   52.31   52.30   54.14  226.77  0.0017      17.21      15.84     8.7 100.000

batched add
             
add    cycles: 285.1/key, instructions: (181.5/key, 0.64/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.28 GHz
0.00%  cycles: 272.0/key, instructions: ( 99.9/key, 0.37/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.39 GHz
0.25%  cycles: 309.5/key, instructions: (111.1/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 307.6/key, instructions: (122.4/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 303.5/key, instructions: (133.7/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 296.1/key, instructions: (144.9/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
                 HomogRibbon64_8   86.82    0.00   80.35   91.43   90.89   89.71   87.50  350.75  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 304.2/key, instructions: (259.5/key, 0.85/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.29 GHz
0.00%  cycles: 313.9/key, instructions: (114.9/key, 0.37/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.39 GHz
0.25%  cycles: 482.4/key, instructions: (140.4/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.39 GHz
0.50%  cycles: 526.3/key, instructions: (165.9/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.39 GHz
0.75%  cycles: 537.0/key, instructions: (191.4/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.39 GHz
1.00%  cycles: 539.6/key, instructions: (216.9/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.39 GHz
                HomogRibbon64_15   92.59    0.00   92.72  142.49  155.46  158.62  159.39  517.79  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 317.4/key, instructions: (176.9/key, 0.56/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 287.9/key, instructions: (114.7/key, 0.40/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.39 GHz
0.25%  cycles: 302.6/key, instructions: (129.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.39 GHz
0.50%  cycles: 299.7/key, instructions: (143.3/key, 0.48/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 291.8/key, instructions: (157.6/key, 0.54/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 290.5/key, instructions: (171.9/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
              StandardRibbon64_8   97.66    0.00   85.04   89.38   88.54   86.21   85.86  358.69  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 338.1/key, instructions: (294.4/key, 0.87/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 316.9/key, instructions: (123.9/key, 0.39/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.39 GHz
0.25%  cycles: 474.5/key, instructions: (162.1/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.38 GHz
0.50%  cycles: 531.1/key, instructions: (200.4/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.39 GHz
0.75%  cycles: 547.1/key, instructions: (238.6/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 552.2/key, instructions: (276.9/key, 0.50/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.39 GHz
             StandardRibbon64_15  104.02    0.00   93.60  140.22  156.89  161.65  163.13  533.32  0.0031      17.93      14.98    19.7 100.000
Sort time: 92 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 521.9/key, instructions: (333.6/key, 0.64/cycle) cache misses:  0.00/key branch misses: 1.16/key effective frequency 3.12 GHz
0.00%  cycles: 145.5/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 145.6/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 145.6/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 145.5/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 145.6/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                            Xor8  167.11    0.00   43.17   43.20   43.18   43.15   43.19  296.65  0.3920       9.84       7.99    23.1 100.000

batched add
             
add    cycles: 524.5/key, instructions: (332.3/key, 0.63/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.12 GHz
0.00%  cycles: 149.3/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 149.0/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 148.8/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 148.9/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 149.0/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
                           Xor16  168.06    0.00   44.19   44.22   44.26   44.27   44.31  300.81  0.0015      19.68      16.02    22.9 100.000

1-by-1 add
             
add    cycles: 587.1/key, instructions: (172.3/key, 0.29/cycle) cache misses:  0.00/key branch misses: 1.63/key effective frequency 3.37 GHz
0.00%  cycles: 174.6/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 173.8/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 173.7/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 174.0/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 177.7/key, instructions: ( 70.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1-by-1 removeremove cycles: 257.2/key, instructions: ( 74.9/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.38 GHz
                        Cuckoo12  174.11   76.14   51.98   51.53   51.69   51.66   52.65  329.82  0.1819      12.77       9.10    40.2 100.000

1-by-1 add
             
add    cycles: 578.0/key, instructions: (148.7/key, 0.26/cycle) cache misses:  0.00/key branch misses: 1.27/key effective frequency 3.37 GHz
0.00%  cycles: 173.7/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 174.7/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 173.3/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 173.6/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 173.6/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1-by-1 removeremove cycles: 219.1/key, instructions: ( 64.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.93/key effective frequency 3.38 GHz
                        Cuckoo16  171.47   64.88   51.52   51.88   51.55   51.50   51.53  326.25  0.0114      17.02      13.10    29.9 100.000

batched add
             
add    cycles: 200.5/key, instructions: (270.0/key, 1.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.00%  cycles: 226.3/key, instructions: ( 41.7/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.94/key effective frequency 3.38 GHz
0.25%  cycles: 256.9/key, instructions: ( 49.3/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 253.6/key, instructions: ( 56.9/key, 0.22/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.38 GHz
0.75%  cycles: 254.8/key, instructions: ( 64.4/key, 0.25/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 257.1/key, instructions: ( 72.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                  Bloom12-addAll   59.63    0.00   67.01   76.06   75.09   75.48   76.35  281.63  0.3168      12.00       8.30    44.5 100.000

batched add
             
add    cycles: 278.1/key, instructions: (363.0/key, 1.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 235.0/key, instructions: ( 39.9/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.38 GHz
0.25%  cycles: 307.6/key, instructions: ( 51.5/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 320.3/key, instructions: ( 63.0/key, 0.20/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.37 GHz
0.75%  cycles: 334.3/key, instructions: ( 74.5/key, 0.22/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.37 GHz
1.00%  cycles: 349.8/key, instructions: ( 86.0/key, 0.25/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                  Bloom16-addAll   82.61    0.00   69.58   91.06   94.91   99.14  103.68  357.63  0.0456      16.00      11.10    44.2 100.000

1-by-1 add
             
add    cycles:  82.9/key, instructions: ( 30.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles:  84.9/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles:  85.0/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles:  84.9/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles:  85.2/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles:  85.2/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                    BlockedBloom   24.56    0.00   25.12   25.24   25.24   25.22   25.21  100.19  0.9416      10.67       6.73    58.5 100.000

batched add
             
add    cycles: 197.6/key, instructions: (204.1/key, 1.03/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.10 GHz
0.00%  cycles: 145.9/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 146.0/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 145.8/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 145.9/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 145.9/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                  XorBinaryFuse8   63.78    0.00   43.32   43.26   43.31   43.26   43.29  193.65  0.3903       9.01       8.00    12.6 100.000

batched add
             
add    cycles: 202.4/key, instructions: (203.0/key, 1.00/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 147.6/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 147.5/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 147.4/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 147.5/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 147.9/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                 XorBinaryFuse16   65.16    0.00   43.81   43.82   43.82   43.83   43.80  196.61  0.0014      18.01      16.10    11.9 100.000

batched add
             
add    cycles: 216.9/key, instructions: (244.1/key, 1.13/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.14 GHz
0.00%  cycles: 182.5/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 182.6/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 182.5/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 182.6/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 182.2/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
            XorBinaryFuse8-4Wise   69.16    0.00   54.22   54.18   54.15   54.14   54.16  231.66  0.3888       8.60       8.01     7.5 100.000

batched add
             
add    cycles: 221.1/key, instructions: (242.1/key, 1.09/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.14 GHz
0.00%  cycles: 180.7/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 180.9/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 180.7/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 181.1/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 181.0/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
           XorBinaryFuse16-4Wise   70.35    0.00   53.70   53.74   53.70   53.70   53.68  231.46  0.0017      17.21      15.89     8.3 100.000

batched add
             
add    cycles: 259.0/key, instructions: (181.5/key, 0.70/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.27 GHz
0.00%  cycles: 265.4/key, instructions: ( 99.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.37 GHz
0.25%  cycles: 302.2/key, instructions: (111.1/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.37 GHz
0.50%  cycles: 300.2/key, instructions: (122.4/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.37 GHz
0.75%  cycles: 295.7/key, instructions: (133.7/key, 0.45/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 288.4/key, instructions: (144.9/key, 0.50/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
                 HomogRibbon64_8   79.27    0.00   78.67   89.59   89.18   87.85   85.59  337.80  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 281.1/key, instructions: (259.5/key, 0.92/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.27 GHz
0.00%  cycles: 299.1/key, instructions: (114.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.37 GHz
0.25%  cycles: 465.6/key, instructions: (140.4/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.37 GHz
0.50%  cycles: 510.8/key, instructions: (165.9/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.53/key effective frequency 3.37 GHz
0.75%  cycles: 519.1/key, instructions: (191.4/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 520.6/key, instructions: (216.9/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
                HomogRibbon64_15   86.01    0.00   88.74  138.02  151.46  154.26  154.69  498.32  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 288.3/key, instructions: (176.9/key, 0.61/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.23 GHz
0.00%  cycles: 282.7/key, instructions: (114.7/key, 0.41/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.37 GHz
0.25%  cycles: 294.4/key, instructions: (129.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.37 GHz
0.50%  cycles: 288.7/key, instructions: (143.3/key, 0.50/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.37 GHz
0.75%  cycles: 282.5/key, instructions: (157.6/key, 0.56/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 277.1/key, instructions: (171.9/key, 0.62/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
              StandardRibbon64_8   89.34    0.00   83.93   87.36   85.65   83.89   82.26  343.19  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 308.9/key, instructions: (294.4/key, 0.95/cycle) cache misses:  0.00/key branch misses: 0.69/key effective frequency 3.23 GHz
0.00%  cycles: 301.6/key, instructions: (123.9/key, 0.41/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.37 GHz
0.25%  cycles: 460.8/key, instructions: (162.1/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.37 GHz
0.50%  cycles: 515.6/key, instructions: (200.4/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.38 GHz
0.75%  cycles: 528.4/key, instructions: (238.6/key, 0.45/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 532.7/key, instructions: (276.9/key, 0.52/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
             StandardRibbon64_15   95.62    0.00   89.49  136.75  152.75  156.82  157.96  511.88  0.0031      17.93      14.98    19.7 100.000
Sort time: 91 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 524.9/key, instructions: (333.6/key, 0.64/cycle) cache misses:  0.00/key branch misses: 1.16/key effective frequency 3.12 GHz
0.00%  cycles: 146.2/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 145.6/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 145.7/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 145.8/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 145.3/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
                            Xor8  168.21    0.00   43.45   43.20   43.28   43.17   43.22  298.00  0.3906       9.84       8.00    23.0 100.000

batched add
             
add    cycles: 526.5/key, instructions: (332.3/key, 0.63/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.11 GHz
0.00%  cycles: 149.0/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 149.1/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 148.9/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 149.4/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 149.1/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
                           Xor16  169.52    0.00   44.26   44.23   44.27   44.33   44.32  302.37  0.0016      19.68      15.97    23.2 100.000

1-by-1 add
             
add    cycles: 590.3/key, instructions: (172.3/key, 0.29/cycle) cache misses:  0.00/key branch misses: 1.62/key effective frequency 3.37 GHz
0.00%  cycles: 180.0/key, instructions: ( 70.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 177.4/key, instructions: ( 70.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 175.2/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 174.2/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 174.4/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1-by-1 removeremove cycles: 259.4/key, instructions: ( 74.9/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.37 GHz
                        Cuckoo12  175.19   76.95   53.37   52.58   51.97   51.73   51.78  332.05  0.1832      12.77       9.09    40.4 100.000

1-by-1 add
             
add    cycles: 580.9/key, instructions: (148.6/key, 0.26/cycle) cache misses:  0.00/key branch misses: 1.27/key effective frequency 3.37 GHz
0.00%  cycles: 174.6/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 173.7/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 174.4/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 173.4/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 179.0/key, instructions: ( 68.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1-by-1 removeremove cycles: 224.7/key, instructions: ( 63.9/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.93/key effective frequency 3.37 GHz
                        Cuckoo16  172.52   66.66   51.91   51.56   51.72   51.56   53.16  328.46  0.0116      17.02      13.07    30.2 100.000

batched add
             
add    cycles: 200.5/key, instructions: (270.0/key, 1.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.00%  cycles: 233.8/key, instructions: ( 41.7/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.95/key effective frequency 3.37 GHz
0.25%  cycles: 256.0/key, instructions: ( 49.3/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.37 GHz
0.50%  cycles: 252.9/key, instructions: ( 56.9/key, 0.22/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.36 GHz
0.75%  cycles: 254.6/key, instructions: ( 64.4/key, 0.25/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.36 GHz
1.00%  cycles: 256.9/key, instructions: ( 72.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
                  Bloom12-addAll   59.77    0.00   69.48   75.92   75.34   75.68   76.45  283.50  0.3160      12.00       8.31    44.5 100.000

batched add
             
add    cycles: 279.6/key, instructions: (363.0/key, 1.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.00%  cycles: 235.2/key, instructions: ( 39.9/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.37 GHz
0.25%  cycles: 308.5/key, instructions: ( 51.5/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 321.7/key, instructions: ( 63.0/key, 0.20/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.38 GHz
0.75%  cycles: 338.0/key, instructions: ( 74.5/key, 0.22/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.37 GHz
1.00%  cycles: 351.1/key, instructions: ( 86.0/key, 0.24/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                  Bloom16-addAll   83.32    0.00   69.77   91.41   95.16  100.26  104.23  359.82  0.0463      16.00      11.08    44.5 100.000

1-by-1 add
             
add    cycles:  83.9/key, instructions: ( 30.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles:  84.7/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles:  85.4/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles:  84.8/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles:  85.0/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles:  87.1/key, instructions: ( 40.0/key, 0.46/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
                    BlockedBloom   24.91    0.00   25.13   25.32   25.23   25.27   25.96  101.05  0.9418      10.67       6.73    58.5 100.000

batched add
             
add    cycles: 199.3/key, instructions: (204.0/key, 1.02/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.09 GHz
0.00%  cycles: 145.5/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 145.3/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.50%  cycles: 145.8/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 145.6/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 145.6/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
                  XorBinaryFuse8   64.45    0.00   43.26   43.33   43.23   43.30   43.30  194.30  0.3934       9.01       7.99    12.7 100.000

batched add
             
add    cycles: 203.2/key, instructions: (203.1/key, 1.00/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.10 GHz
0.00%  cycles: 147.9/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 147.7/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 147.5/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 147.8/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 147.7/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                 XorBinaryFuse16   65.53    0.00   43.83   43.79   43.81   43.79   43.79  196.92  0.0015      18.01      16.01    12.6 100.000

batched add
             
add    cycles: 217.0/key, instructions: (244.3/key, 1.13/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.13 GHz
0.00%  cycles: 182.0/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 182.3/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.50%  cycles: 182.0/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.75%  cycles: 181.8/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 182.4/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
            XorBinaryFuse8-4Wise   69.26    0.00   54.12   54.17   54.29   54.15   54.24  231.85  0.3885       8.60       8.01     7.4 100.000

batched add
             
add    cycles: 222.1/key, instructions: (242.4/key, 1.09/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.13 GHz
0.00%  cycles: 181.1/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 180.8/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 181.0/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 185.3/key, instructions: ( 54.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 183.9/key, instructions: ( 54.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
           XorBinaryFuse16-4Wise   70.91    0.00   53.83   53.72   53.82   54.94   54.60  233.47  0.0015      17.21      16.00     7.6 100.000

batched add
             
add    cycles: 263.2/key, instructions: (181.5/key, 0.69/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.26 GHz
0.00%  cycles: 266.3/key, instructions: ( 99.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.37 GHz
0.25%  cycles: 305.9/key, instructions: (111.1/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.37 GHz
0.50%  cycles: 304.1/key, instructions: (122.4/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.37 GHz
0.75%  cycles: 299.6/key, instructions: (133.7/key, 0.45/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 291.0/key, instructions: (144.9/key, 0.50/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
                 HomogRibbon64_8   80.64    0.00   79.12   90.80   90.12   88.94   86.33  341.82  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 284.0/key, instructions: (259.5/key, 0.91/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.26 GHz
0.00%  cycles: 299.2/key, instructions: (114.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.37 GHz
0.25%  cycles: 467.7/key, instructions: (140.4/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.37 GHz
0.50%  cycles: 512.8/key, instructions: (165.9/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.53/key effective frequency 3.37 GHz
0.75%  cycles: 522.2/key, instructions: (191.4/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 526.6/key, instructions: (216.9/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
                HomogRibbon64_15   87.09    0.00   88.78  138.81  152.21  154.86  156.15  501.57  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 293.5/key, instructions: (176.9/key, 0.60/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.22 GHz
0.00%  cycles: 282.1/key, instructions: (114.7/key, 0.41/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.36 GHz
0.25%  cycles: 296.2/key, instructions: (129.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.38 GHz
0.50%  cycles: 292.9/key, instructions: (143.3/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.37 GHz
0.75%  cycles: 282.6/key, instructions: (157.6/key, 0.56/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 277.2/key, instructions: (171.9/key, 0.62/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
              StandardRibbon64_8   91.16    0.00   83.84   87.76   86.83   83.95   82.24  345.94  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 309.5/key, instructions: (294.4/key, 0.95/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.23 GHz
0.00%  cycles: 302.3/key, instructions: (123.9/key, 0.41/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 460.6/key, instructions: (162.1/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.37 GHz
0.50%  cycles: 514.6/key, instructions: (200.4/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.37 GHz
0.75%  cycles: 529.2/key, instructions: (238.6/key, 0.45/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 532.9/key, instructions: (276.9/key, 0.52/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
             StandardRibbon64_15   95.84    0.00   89.53  136.68  152.68  156.81  158.00  512.06  0.0031      17.93      14.98    19.7 100.000
Sort time: 92 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 524.4/key, instructions: (333.6/key, 0.64/cycle) cache misses:  0.00/key branch misses: 1.16/key effective frequency 3.12 GHz
0.00%  cycles: 145.7/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 145.9/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 145.6/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 151.2/key, instructions: ( 51.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 166.2/key, instructions: ( 51.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
                            Xor8  167.89    0.00   43.08   43.23   43.08   44.77   49.11  301.85  0.3905       9.84       8.00    23.0 100.000

batched add
             
add    cycles: 525.6/key, instructions: (332.3/key, 0.63/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.11 GHz
0.00%  cycles: 149.5/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 148.9/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.50%  cycles: 149.2/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 149.6/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 149.9/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                           Xor16  168.78    0.00   44.36   44.24   44.30   44.26   44.40  301.73  0.0015      19.68      16.02    22.8 100.000

1-by-1 add
             
add    cycles: 587.9/key, instructions: (172.4/key, 0.29/cycle) cache misses:  0.00/key branch misses: 1.63/key effective frequency 3.37 GHz
0.00%  cycles: 174.6/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 174.2/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 174.5/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 174.3/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 173.9/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1-by-1 removeremove cycles: 256.2/key, instructions: ( 74.9/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.37 GHz
                        Cuckoo12  174.45   76.06   52.01   51.62   51.99   51.64   51.62  329.78  0.1825      12.77       9.10    40.3 100.000

1-by-1 add
             
add    cycles: 578.1/key, instructions: (148.6/key, 0.26/cycle) cache misses:  0.00/key branch misses: 1.27/key effective frequency 3.37 GHz
0.00%  cycles: 173.6/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 173.8/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 173.6/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 173.4/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 174.9/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1-by-1 removeremove cycles: 219.7/key, instructions: ( 63.9/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.37 GHz
                        Cuckoo16  171.70   65.16   51.47   51.43   51.48   51.50   51.81  326.31  0.0115      17.02      13.08    30.1 100.000

batched add
             
add    cycles: 200.0/key, instructions: (270.0/key, 1.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.00%  cycles: 226.1/key, instructions: ( 41.7/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.95/key effective frequency 3.37 GHz
0.25%  cycles: 255.9/key, instructions: ( 49.3/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 254.0/key, instructions: ( 56.9/key, 0.22/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.36 GHz
0.75%  cycles: 254.2/key, instructions: ( 64.4/key, 0.25/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.36 GHz
1.00%  cycles: 257.2/key, instructions: ( 72.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                  Bloom12-addAll   59.58    0.00   67.05   75.74   75.51   75.54   76.35  281.69  0.3132      12.00       8.32    44.3 100.000

batched add
             
add    cycles: 278.9/key, instructions: (363.0/key, 1.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.00%  cycles: 235.4/key, instructions: ( 39.9/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.37 GHz
0.25%  cycles: 308.6/key, instructions: ( 51.5/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.37 GHz
0.50%  cycles: 323.4/key, instructions: ( 63.0/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.38 GHz
0.75%  cycles: 336.4/key, instructions: ( 74.5/key, 0.22/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.37 GHz
1.00%  cycles: 349.9/key, instructions: ( 86.0/key, 0.25/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
                  Bloom16-addAll   82.95    0.00   69.82   91.50   95.78   99.95  103.98  359.57  0.0451      16.00      11.11    44.0 100.000

1-by-1 add
             
add    cycles:  83.5/key, instructions: ( 30.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles:  89.7/key, instructions: ( 40.0/key, 0.45/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles:  85.6/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles:  85.0/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.75%  cycles:  85.3/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles:  85.4/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                    BlockedBloom   24.78    0.00   26.54   25.43   25.38   25.26   25.28  101.52  0.9409      10.67       6.73    58.5 100.000

batched add
             
add    cycles: 199.5/key, instructions: (204.5/key, 1.03/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.09 GHz
0.00%  cycles: 145.7/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 145.9/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 145.5/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 145.9/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 150.6/key, instructions: ( 48.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  XorBinaryFuse8   64.62    0.00   43.23   43.19   43.22   43.25   44.61  195.12  0.3945       9.01       7.99    12.8 100.000

batched add
             
add    cycles: 203.0/key, instructions: (203.3/key, 1.00/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.10 GHz
0.00%  cycles: 147.8/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 147.0/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.50%  cycles: 147.5/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 147.5/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 146.9/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
                 XorBinaryFuse16   65.46    0.00   43.86   43.87   43.89   43.87   43.88  197.08  0.0015      18.01      16.03    12.3 100.000

batched add
             
add    cycles: 217.7/key, instructions: (244.1/key, 1.12/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.13 GHz
0.00%  cycles: 182.6/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 182.8/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 181.9/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 182.1/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 182.1/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
            XorBinaryFuse8-4Wise   69.48    0.00   54.19   54.19   54.10   54.14   54.14  231.93  0.3890       8.60       8.01     7.5 100.000

batched add
             
add    cycles: 227.2/key, instructions: (241.9/key, 1.06/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.15 GHz
0.00%  cycles: 191.5/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 191.4/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 191.3/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 191.2/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 191.3/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
           XorBinaryFuse16-4Wise   72.18    0.00   56.61   56.56   56.52   56.51   56.54  241.83  0.0015      17.21      15.99     7.6 100.000

batched add
             
add    cycles: 299.8/key, instructions: (181.5/key, 0.61/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.28 GHz
0.00%  cycles: 274.9/key, instructions: ( 99.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.38 GHz
0.25%  cycles: 331.0/key, instructions: (111.1/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 353.0/key, instructions: (122.4/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 350.7/key, instructions: (133.7/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 342.4/key, instructions: (144.9/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
                 HomogRibbon64_8   91.30    0.00   81.44   97.87  104.41  103.67  101.15  384.42  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 294.5/key, instructions: (259.5/key, 0.88/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.27 GHz
0.00%  cycles: 289.8/key, instructions: (114.9/key, 0.40/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.36 GHz
0.25%  cycles: 450.3/key, instructions: (140.4/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.37 GHz
0.50%  cycles: 489.1/key, instructions: (165.9/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.53/key effective frequency 3.36 GHz
0.75%  cycles: 497.2/key, instructions: (191.4/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.36 GHz
1.00%  cycles: 497.4/key, instructions: (216.9/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.36 GHz
                HomogRibbon64_15   90.04    0.00   86.13  133.81  145.40  147.86  148.10  486.82  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 274.8/key, instructions: (176.9/key, 0.64/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.21 GHz
0.00%  cycles: 270.4/key, instructions: (114.7/key, 0.42/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.36 GHz
0.25%  cycles: 286.1/key, instructions: (129.0/key, 0.45/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.37 GHz
0.50%  cycles: 282.8/key, instructions: (143.3/key, 0.51/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.37 GHz
0.75%  cycles: 276.3/key, instructions: (157.6/key, 0.57/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 269.7/key, instructions: (171.9/key, 0.64/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.36 GHz
              StandardRibbon64_8   85.48    0.00   80.42   85.00   83.94   81.89   80.19  332.35  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 296.5/key, instructions: (294.4/key, 0.99/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.22 GHz
0.00%  cycles: 293.4/key, instructions: (123.9/key, 0.42/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.36 GHz
0.25%  cycles: 445.7/key, instructions: (162.1/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.37 GHz
0.50%  cycles: 492.6/key, instructions: (200.4/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.36 GHz
0.75%  cycles: 507.7/key, instructions: (238.6/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.36 GHz
1.00%  cycles: 510.4/key, instructions: (276.9/key, 0.54/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.36 GHz
             StandardRibbon64_15   92.10    0.00   87.22  132.42  146.73  150.94  151.85  493.60  0.0031      17.93      14.98    19.7 100.000
Sort time: 92 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 566.1/key, instructions: (333.6/key, 0.59/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.13 GHz
0.00%  cycles: 157.3/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 157.3/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 157.5/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 157.3/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 157.5/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                            Xor8  180.74    0.00   46.50   46.49   46.54   46.49   46.55  320.28  0.3924       9.84       7.99    23.1 100.000

batched add
             
add    cycles: 565.3/key, instructions: (332.3/key, 0.59/cycle) cache misses:  0.00/key branch misses: 1.16/key effective frequency 3.13 GHz
0.00%  cycles: 161.3/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 164.2/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 162.8/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 161.2/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 161.3/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                           Xor16  180.66    0.00   47.67   48.57   48.17   47.66   47.67  324.50  0.0012      19.68      16.35    20.4 100.000

1-by-1 add
             
add    cycles: 649.3/key, instructions: (172.4/key, 0.27/cycle) cache misses:  0.00/key branch misses: 1.63/key effective frequency 3.38 GHz
0.00%  cycles: 192.8/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 193.2/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 192.7/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 192.7/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 192.7/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1-by-1 removeremove cycles: 281.7/key, instructions: ( 74.9/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.38 GHz
                        Cuckoo12  191.90   83.22   56.95   57.12   56.93   56.94   56.92  362.80  0.1836      12.77       9.09    40.4 100.000

1-by-1 add
             
add    cycles: 640.9/key, instructions: (148.6/key, 0.23/cycle) cache misses:  0.00/key branch misses: 1.27/key effective frequency 3.38 GHz
0.00%  cycles: 193.6/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 192.3/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 192.3/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 192.2/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1.00%  cycles: 192.3/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1-by-1 removeremove cycles: 238.8/key, instructions: ( 63.9/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.39 GHz
                        Cuckoo16  189.43   70.53   57.20   56.80   56.81   56.78   56.79  360.06  0.0114      17.02      13.09    30.0 100.000

batched add
             
add    cycles: 223.5/key, instructions: (270.0/key, 1.21/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 248.1/key, instructions: ( 41.7/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.95/key effective frequency 3.39 GHz
0.25%  cycles: 273.0/key, instructions: ( 49.3/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.39 GHz
0.50%  cycles: 270.5/key, instructions: ( 56.9/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.39 GHz
0.75%  cycles: 273.1/key, instructions: ( 64.4/key, 0.24/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 275.3/key, instructions: ( 72.0/key, 0.26/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom12-addAll   66.32    0.00   73.28   80.63   79.92   80.70   81.39  303.87  0.3134      12.00       8.32    44.3 100.000

batched add
             
add    cycles: 309.0/key, instructions: (363.0/key, 1.17/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 263.4/key, instructions: ( 39.9/key, 0.15/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.38 GHz
0.25%  cycles: 328.8/key, instructions: ( 51.5/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 346.3/key, instructions: ( 63.0/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.38 GHz
0.75%  cycles: 357.5/key, instructions: ( 74.5/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 374.6/key, instructions: ( 86.0/key, 0.23/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom16-addAll   91.68    0.00   77.87   97.18  102.35  105.68  110.77  387.99  0.0464      16.00      11.07    44.5 100.000

1-by-1 add
             
add    cycles:  89.9/key, instructions: ( 30.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.00%  cycles:  93.9/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles:  94.3/key, instructions: ( 40.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles:  94.2/key, instructions: ( 40.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles:  94.7/key, instructions: ( 40.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles:  97.9/key, instructions: ( 40.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                    BlockedBloom   26.59    0.00   27.74   27.90   27.88   27.99   28.96  110.87  0.9424      10.67       6.73    58.5 100.000

batched add
             
add    cycles: 207.6/key, instructions: (204.0/key, 0.98/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 157.2/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 157.2/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 157.2/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 157.2/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 157.2/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  XorBinaryFuse8   66.82    0.00   46.47   46.48   46.44   46.46   46.45  206.19  0.3921       9.01       7.99    12.7 100.000

batched add
             
add    cycles: 212.4/key, instructions: (203.3/key, 0.96/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.12 GHz
0.00%  cycles: 159.6/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 159.6/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 160.1/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 159.6/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1.00%  cycles: 159.6/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                 XorBinaryFuse16   68.17    0.00   47.18   47.15   47.34   47.15   47.15  209.75  0.0015      18.01      16.05    12.2 100.000

batched add
             
add    cycles: 228.1/key, instructions: (244.4/key, 1.07/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.15 GHz
0.00%  cycles: 199.0/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 198.9/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 199.0/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 199.1/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 199.0/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
            XorBinaryFuse8-4Wise   72.49    0.00   58.80   58.78   58.78   58.84   58.80  248.89  0.3949       8.60       7.98     7.8 100.000

batched add
             
add    cycles: 232.6/key, instructions: (241.9/key, 1.04/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.15 GHz
0.00%  cycles: 196.1/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 196.0/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 196.1/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 196.0/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1.00%  cycles: 196.1/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
           XorBinaryFuse16-4Wise   73.78    0.00   57.95   57.90   57.93   57.90   57.92  247.54  0.0016      17.21      15.90     8.2 100.000

batched add
             
add    cycles: 306.4/key, instructions: (181.5/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.29 GHz
0.00%  cycles: 275.6/key, instructions: ( 99.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.39 GHz
0.25%  cycles: 315.2/key, instructions: (111.1/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 315.6/key, instructions: (122.4/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 311.2/key, instructions: (133.7/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 305.2/key, instructions: (144.9/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
                 HomogRibbon64_8   93.11    0.00   81.42   93.15   93.29   91.99   90.18  363.13  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 325.0/key, instructions: (259.5/key, 0.80/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.29 GHz
0.00%  cycles: 320.5/key, instructions: (114.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 497.0/key, instructions: (140.4/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.39 GHz
0.50%  cycles: 543.2/key, instructions: (165.9/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.53/key effective frequency 3.39 GHz
0.75%  cycles: 553.8/key, instructions: (191.4/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.39 GHz
1.00%  cycles: 556.8/key, instructions: (216.9/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.39 GHz
                HomogRibbon64_15   98.86    0.00   94.72  146.83  160.45  163.59  164.46  536.89  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 328.7/key, instructions: (176.9/key, 0.54/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 298.7/key, instructions: (114.7/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.38 GHz
0.25%  cycles: 307.6/key, instructions: (129.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.38 GHz
0.50%  cycles: 308.1/key, instructions: (143.3/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 297.8/key, instructions: (157.6/key, 0.53/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 292.9/key, instructions: (171.9/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.39 GHz
              StandardRibbon64_8  101.16    0.00   88.28   90.93   91.06   87.99   86.52  368.03  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 349.3/key, instructions: (294.4/key, 0.84/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 323.4/key, instructions: (123.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 490.5/key, instructions: (162.1/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.39 GHz
0.50%  cycles: 546.9/key, instructions: (200.4/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.39 GHz
0.75%  cycles: 563.2/key, instructions: (238.6/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.39 GHz
1.00%  cycles: 568.8/key, instructions: (276.9/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.39 GHz
             StandardRibbon64_15  107.46    0.00   95.60  144.91  161.55  166.37  168.01  549.32  0.0031      17.93      14.98    19.7 100.000
Sort time: 92 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 564.1/key, instructions: (333.6/key, 0.59/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.13 GHz
0.00%  cycles: 157.6/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 157.8/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles: 157.6/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 159.0/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 158.6/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                            Xor8  180.01    0.00   46.57   46.62   46.56   47.02   46.88  320.20  0.3935       9.84       7.99    23.2 100.000

batched add
             
add    cycles: 567.3/key, instructions: (332.3/key, 0.59/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.13 GHz
0.00%  cycles: 161.1/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 161.2/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 161.3/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 161.2/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1.00%  cycles: 161.2/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                           Xor16  181.15    0.00   47.61   47.62   47.64   47.62   47.62  324.01  0.0016      19.68      15.95    23.4 100.000

1-by-1 add
             
add    cycles: 651.3/key, instructions: (172.4/key, 0.26/cycle) cache misses:  0.00/key branch misses: 1.63/key effective frequency 3.38 GHz
0.00%  cycles: 192.7/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 192.7/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles: 192.8/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 192.7/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 192.7/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1-by-1 removeremove cycles: 281.5/key, instructions: ( 74.9/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.38 GHz
                        Cuckoo12  192.53   83.15   56.92   56.91   56.96   56.94   56.92  363.32  0.1837      12.77       9.09    40.5 100.000

1-by-1 add
             
add    cycles: 637.6/key, instructions: (148.5/key, 0.23/cycle) cache misses:  0.00/key branch misses: 1.27/key effective frequency 3.38 GHz
0.00%  cycles: 192.4/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 192.5/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles: 192.4/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 192.4/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1.00%  cycles: 192.4/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1-by-1 removeremove cycles: 238.8/key, instructions: ( 63.9/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.93/key effective frequency 3.39 GHz
                        Cuckoo16  188.40   70.54   56.82   56.84   56.81   56.83   56.82  358.88  0.0114      17.02      13.10    29.9 100.000

batched add
             
add    cycles: 222.1/key, instructions: (270.0/key, 1.22/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 247.8/key, instructions: ( 41.7/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.94/key effective frequency 3.38 GHz
0.25%  cycles: 273.0/key, instructions: ( 49.3/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.39 GHz
0.50%  cycles: 270.7/key, instructions: ( 56.9/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.39 GHz
0.75%  cycles: 272.3/key, instructions: ( 64.4/key, 0.24/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 275.6/key, instructions: ( 72.0/key, 0.26/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom12-addAll   65.86    0.00   73.22   80.64   79.97   80.49   81.48  303.33  0.3159      12.00       8.31    44.5 100.000

batched add
             
add    cycles: 308.4/key, instructions: (363.0/key, 1.18/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 256.8/key, instructions: ( 39.9/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.39 GHz
0.25%  cycles: 326.6/key, instructions: ( 51.5/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.39 GHz
0.50%  cycles: 340.3/key, instructions: ( 63.0/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.38 GHz
0.75%  cycles: 355.9/key, instructions: ( 74.5/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 372.9/key, instructions: ( 86.0/key, 0.23/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom16-addAll   91.44    0.00   75.83   96.47  100.55  105.16  110.20  384.36  0.0469      16.00      11.06    44.7 100.000

1-by-1 add
             
add    cycles:  89.8/key, instructions: ( 30.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.00%  cycles:  93.9/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles:  94.1/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles:  94.1/key, instructions: ( 40.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles:  94.1/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles:  94.1/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                    BlockedBloom   26.55    0.00   27.76   27.81   27.82   27.81   27.81  109.96  0.9453      10.67       6.73    58.6 100.000

batched add
             
add    cycles: 207.5/key, instructions: (204.0/key, 0.98/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 157.0/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 157.0/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 156.9/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 157.1/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 157.0/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  XorBinaryFuse8   66.72    0.00   46.40   46.39   46.37   46.42   46.39  205.90  0.3931       9.01       7.99    12.7 100.000

batched add
             
add    cycles: 212.0/key, instructions: (203.3/key, 0.96/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.12 GHz
0.00%  cycles: 159.5/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 159.5/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 159.4/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 159.9/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 159.6/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                 XorBinaryFuse16   68.03    0.00   47.15   47.12   47.11   47.24   47.17  209.50  0.0015      18.01      16.01    12.6 100.000

batched add
             
add    cycles: 226.9/key, instructions: (244.1/key, 1.08/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.15 GHz
0.00%  cycles: 198.4/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 198.5/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles: 198.4/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 198.4/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1.00%  cycles: 198.4/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
            XorBinaryFuse8-4Wise   72.09    0.00   58.62   58.63   58.59   58.60   58.61  247.92  0.3904       8.60       8.00     7.5 100.000

batched add
             
add    cycles: 233.1/key, instructions: (242.6/key, 1.04/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.15 GHz
0.00%  cycles: 196.1/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 196.1/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles: 196.0/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 196.2/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 196.0/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
           XorBinaryFuse16-4Wise   73.92    0.00   57.94   57.91   57.92   57.97   57.90  247.71  0.0013      17.21      16.19     6.3 100.000

batched add
             
add    cycles: 306.6/key, instructions: (181.5/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.29 GHz
0.00%  cycles: 281.6/key, instructions: ( 99.9/key, 0.35/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.38 GHz
0.25%  cycles: 317.9/key, instructions: (111.1/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 316.1/key, instructions: (122.4/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 311.7/key, instructions: (133.7/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 305.2/key, instructions: (144.9/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
                 HomogRibbon64_8   93.09    0.00   83.22   93.95   93.42   92.12   90.19  364.82  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 325.8/key, instructions: (259.5/key, 0.80/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.29 GHz
0.00%  cycles: 320.4/key, instructions: (114.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 496.1/key, instructions: (140.4/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.38 GHz
0.50%  cycles: 542.9/key, instructions: (165.9/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.53/key effective frequency 3.38 GHz
0.75%  cycles: 553.7/key, instructions: (191.4/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 556.6/key, instructions: (216.9/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
                HomogRibbon64_15   99.02    0.00   94.73  146.58  160.41  163.60  164.50  536.91  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 329.5/key, instructions: (176.9/key, 0.54/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 296.8/key, instructions: (114.7/key, 0.39/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.38 GHz
0.25%  cycles: 307.6/key, instructions: (129.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.38 GHz
0.50%  cycles: 307.9/key, instructions: (143.3/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 298.1/key, instructions: (157.6/key, 0.53/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 292.8/key, instructions: (171.9/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.39 GHz
              StandardRibbon64_8  101.30    0.00   87.73   90.95   91.01   88.08   86.48  367.85  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 350.2/key, instructions: (294.4/key, 0.84/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 323.2/key, instructions: (123.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 488.4/key, instructions: (162.1/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.39 GHz
0.50%  cycles: 546.7/key, instructions: (200.4/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.39 GHz
0.75%  cycles: 585.3/key, instructions: (238.6/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 589.9/key, instructions: (276.9/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
             StandardRibbon64_15  107.65    0.00   95.53  144.24  161.50  173.00  174.39  556.85  0.0031      17.93      14.98    19.7 100.000
Sort time: 91 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 522.8/key, instructions: (333.6/key, 0.64/cycle) cache misses:  0.00/key branch misses: 1.16/key effective frequency 3.12 GHz
0.00%  cycles: 161.8/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 167.0/key, instructions: ( 51.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 166.9/key, instructions: ( 51.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 166.5/key, instructions: ( 51.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 166.5/key, instructions: ( 51.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                            Xor8  167.58    0.00   47.83   49.36   49.31   49.20   49.23  314.54  0.3909       9.84       8.00    23.0 100.000

batched add
             
add    cycles: 569.5/key, instructions: (332.3/key, 0.58/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.12 GHz
0.00%  cycles: 161.4/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 161.3/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 161.3/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 161.7/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 161.3/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                           Xor16  182.44    0.00   47.68   47.64   47.66   47.80   47.65  325.51  0.0015      19.68      16.05    22.6 100.000

1-by-1 add
             
add    cycles: 648.7/key, instructions: (172.3/key, 0.27/cycle) cache misses:  0.00/key branch misses: 1.63/key effective frequency 3.38 GHz
0.00%  cycles: 192.8/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 192.9/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles: 192.8/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 192.9/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 192.8/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1-by-1 removeremove cycles: 283.9/key, instructions: ( 74.9/key, 0.26/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.38 GHz
                        Cuckoo12  191.71   83.93   56.96   56.99   56.96   56.98   56.94  362.62  0.1832      12.77       9.09    40.4 100.000

1-by-1 add
             
add    cycles: 641.3/key, instructions: (148.7/key, 0.23/cycle) cache misses:  0.00/key branch misses: 1.28/key effective frequency 3.38 GHz
0.00%  cycles: 193.5/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 194.0/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 194.0/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 192.5/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1.00%  cycles: 192.7/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1-by-1 removeremove cycles: 238.7/key, instructions: ( 63.9/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.38 GHz
                        Cuckoo16  189.56   70.51   57.18   57.39   57.33   56.86   56.94  360.98  0.0116      17.02      13.07    30.2 100.000

batched add
             
add    cycles: 226.3/key, instructions: (270.0/key, 1.19/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 254.6/key, instructions: ( 41.7/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.95/key effective frequency 3.38 GHz
0.25%  cycles: 273.8/key, instructions: ( 49.3/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 275.7/key, instructions: ( 56.9/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.38 GHz
0.75%  cycles: 280.6/key, instructions: ( 64.4/key, 0.23/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 282.3/key, instructions: ( 72.0/key, 0.26/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
                  Bloom12-addAll   67.18    0.00   75.30   80.90   81.50   82.98   84.06  310.03  0.3136      12.00       8.32    44.3 100.000

batched add
             
add    cycles: 271.4/key, instructions: (363.0/key, 1.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.00%  cycles: 231.4/key, instructions: ( 39.9/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.38 GHz
0.25%  cycles: 302.7/key, instructions: ( 51.5/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.37 GHz
0.50%  cycles: 314.1/key, instructions: ( 63.0/key, 0.20/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.35 GHz
0.75%  cycles: 328.8/key, instructions: ( 74.5/key, 0.23/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.36 GHz
1.00%  cycles: 343.1/key, instructions: ( 86.0/key, 0.25/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                  Bloom16-addAll   80.89    0.00   68.49   89.79   93.73   97.72  101.87  351.85  0.0453      16.00      11.11    44.0 100.000

1-by-1 add
             
add    cycles:  80.8/key, instructions: ( 30.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles:  81.7/key, instructions: ( 40.0/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles:  83.8/key, instructions: ( 40.0/key, 0.48/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles:  81.5/key, instructions: ( 40.0/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles:  82.1/key, instructions: ( 40.0/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles:  82.7/key, instructions: ( 40.0/key, 0.48/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                    BlockedBloom   23.99    0.00   24.24   24.86   24.26   24.37   24.54   97.35  0.9417      10.67       6.73    58.5 100.000

batched add
             
add    cycles: 195.1/key, instructions: (203.9/key, 1.05/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.08 GHz
0.00%  cycles: 141.9/key, instructions: ( 48.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 141.4/key, instructions: ( 48.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.50%  cycles: 141.4/key, instructions: ( 48.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 143.6/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 141.2/key, instructions: ( 48.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
                  XorBinaryFuse8   63.35    0.00   42.24   42.14   42.09   42.78   42.09  190.15  0.3916       9.01       8.00    12.6 100.000

batched add
             
add    cycles: 198.2/key, instructions: (203.1/key, 1.02/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.09 GHz
0.00%  cycles: 143.5/key, instructions: ( 46.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.25%  cycles: 143.9/key, instructions: ( 46.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 145.3/key, instructions: ( 46.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 148.0/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 143.5/key, instructions: ( 46.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
                 XorBinaryFuse16   64.25    0.00   42.78   42.66   43.15   43.85   42.72  193.34  0.0014      18.01      16.07    12.1 100.000

batched add
             
add    cycles: 214.8/key, instructions: (243.9/key, 1.14/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.12 GHz
0.00%  cycles: 182.4/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.25%  cycles: 183.0/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 183.1/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 183.0/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 184.0/key, instructions: ( 56.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
            XorBinaryFuse8-4Wise   68.87    0.00   54.39   54.27   54.26   54.27   54.53  231.90  0.3901       8.60       8.00     7.5 100.000

batched add
             
add    cycles: 217.1/key, instructions: (242.1/key, 1.11/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.13 GHz
0.00%  cycles: 175.7/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 179.2/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.50%  cycles: 176.3/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 176.7/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 176.1/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
           XorBinaryFuse16-4Wise   69.37    0.00   52.35   53.28   52.45   52.53   52.40  227.18  0.0013      17.21      16.18     6.4 100.000

batched add
             
add    cycles: 253.2/key, instructions: (181.5/key, 0.72/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.26 GHz
0.00%  cycles: 259.5/key, instructions: ( 99.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.38 GHz
0.25%  cycles: 290.5/key, instructions: (111.1/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.36 GHz
0.50%  cycles: 287.3/key, instructions: (122.4/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.35 GHz
0.75%  cycles: 284.3/key, instructions: (133.7/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 276.5/key, instructions: (144.9/key, 0.52/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.36 GHz
                 HomogRibbon64_8   77.60    0.00   76.75   86.46   85.64   84.15   82.27  326.77  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 274.3/key, instructions: (259.5/key, 0.95/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.26 GHz
0.00%  cycles: 290.0/key, instructions: (114.9/key, 0.40/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.37 GHz
0.25%  cycles: 450.5/key, instructions: (140.4/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.36 GHz
0.50%  cycles: 490.6/key, instructions: (165.9/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.53/key effective frequency 3.36 GHz
0.75%  cycles: 499.7/key, instructions: (191.4/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 499.2/key, instructions: (216.9/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.36 GHz
                HomogRibbon64_15   84.11    0.00   86.15  133.97  145.84  148.10  148.43  481.60  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 276.0/key, instructions: (176.9/key, 0.64/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.22 GHz
0.00%  cycles: 272.2/key, instructions: (114.7/key, 0.42/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.37 GHz
0.25%  cycles: 286.3/key, instructions: (129.0/key, 0.45/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.37 GHz
0.50%  cycles: 281.9/key, instructions: (143.3/key, 0.51/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.36 GHz
0.75%  cycles: 276.5/key, instructions: (157.6/key, 0.57/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 268.0/key, instructions: (171.9/key, 0.64/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
              StandardRibbon64_8   85.70    0.00   80.69   85.05   83.94   81.95   79.51  332.39  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 296.8/key, instructions: (294.4/key, 0.99/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.22 GHz
0.00%  cycles: 293.7/key, instructions: (123.9/key, 0.42/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.36 GHz
0.25%  cycles: 447.0/key, instructions: (162.1/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.36 GHz
0.50%  cycles: 495.0/key, instructions: (200.4/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.37 GHz
0.75%  cycles: 509.8/key, instructions: (238.6/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.36 GHz
1.00%  cycles: 578.4/key, instructions: (276.9/key, 0.48/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
             StandardRibbon64_15   92.10    0.00   87.28  132.95  146.85  151.66  170.90  505.89  0.0031      17.93      14.98    19.7 100.000
Sort time: 91 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 525.6/key, instructions: (333.6/key, 0.63/cycle) cache misses:  0.00/key branch misses: 1.16/key effective frequency 3.11 GHz
0.00%  cycles: 150.1/key, instructions: ( 51.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 149.5/key, instructions: ( 51.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 148.6/key, instructions: ( 51.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 145.7/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 145.8/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
                            Xor8  168.74    0.00   44.43   44.24   44.19   43.17   43.07  300.20  0.3926       9.84       7.99    23.1 100.000

batched add
             
add    cycles: 511.6/key, instructions: (332.3/key, 0.65/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.11 GHz
0.00%  cycles: 146.1/key, instructions: ( 49.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 147.7/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 146.9/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 148.7/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 151.4/key, instructions: ( 49.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                           Xor16  164.53    0.00   43.36   43.80   43.58   44.09   44.89  296.36  0.0015      19.68      16.04    22.7 100.000

1-by-1 add
             
add    cycles: 560.0/key, instructions: (172.3/key, 0.31/cycle) cache misses:  0.00/key branch misses: 1.62/key effective frequency 3.36 GHz
0.00%  cycles: 167.8/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.25%  cycles: 166.5/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.50%  cycles: 167.0/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 166.7/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 166.3/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
1-by-1 removeremove cycles: 245.8/key, instructions: ( 74.9/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.36 GHz
                        Cuckoo12  166.48   73.07   50.03   49.66   49.60   49.61   49.68  315.63  0.1850      12.77       9.08    40.6 100.000

1-by-1 add
             
add    cycles: 547.3/key, instructions: (148.5/key, 0.27/cycle) cache misses:  0.00/key branch misses: 1.27/key effective frequency 3.36 GHz
0.00%  cycles: 166.3/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 165.6/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.50%  cycles: 165.6/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.75%  cycles: 166.1/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 166.0/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1-by-1 removeremove cycles: 213.7/key, instructions: ( 63.9/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.36 GHz
                        Cuckoo16  162.70   63.59   49.34   49.39   49.39   49.36   49.33  310.78  0.0121      17.02      13.01    30.8 100.000

batched add
             
add    cycles: 193.1/key, instructions: (270.0/key, 1.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.00%  cycles: 216.9/key, instructions: ( 41.7/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.94/key effective frequency 3.35 GHz
0.25%  cycles: 249.7/key, instructions: ( 49.3/key, 0.20/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.36 GHz
0.50%  cycles: 247.9/key, instructions: ( 56.9/key, 0.23/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.37 GHz
0.75%  cycles: 249.0/key, instructions: ( 64.4/key, 0.26/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.37 GHz
1.00%  cycles: 251.5/key, instructions: ( 72.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                  Bloom12-addAll   57.68    0.00   64.81   74.38   73.61   73.90   74.69  274.50  0.3122      12.00       8.32    44.2 100.000

batched add
             
add    cycles: 274.5/key, instructions: (363.0/key, 1.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.00%  cycles: 235.6/key, instructions: ( 39.9/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.38 GHz
0.25%  cycles: 309.2/key, instructions: ( 51.5/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.37 GHz
0.50%  cycles: 322.0/key, instructions: ( 63.0/key, 0.20/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.37 GHz
0.75%  cycles: 336.1/key, instructions: ( 74.5/key, 0.22/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 350.6/key, instructions: ( 86.0/key, 0.25/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                  Bloom16-addAll   81.79    0.00   69.79   91.70   95.45   99.56  104.04  358.11  0.0453      16.00      11.11    44.0 100.000

1-by-1 add
             
add    cycles:  82.9/key, instructions: ( 30.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles:  84.7/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles:  85.1/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles:  85.6/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles:  85.3/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles:  85.4/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
                    BlockedBloom   24.62    0.00   25.13   25.25   25.41   25.21   25.21  100.35  0.9435      10.67       6.73    58.5 100.000

batched add
             
add    cycles: 198.6/key, instructions: (204.1/key, 1.03/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.10 GHz
0.00%  cycles: 145.3/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 145.5/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 145.5/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 145.7/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 145.5/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                  XorBinaryFuse8   64.11    0.00   43.09   43.13   43.03   43.11   43.17  193.44  0.3876       9.01       8.01    12.4 100.000

batched add
             
add    cycles: 202.2/key, instructions: (203.2/key, 1.00/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.10 GHz
0.00%  cycles: 147.7/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 147.7/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 147.9/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 147.8/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 146.9/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
                 XorBinaryFuse16   65.15    0.00   43.73   43.79   43.70   43.75   43.80  196.41  0.0016      18.01      15.90    13.3 100.000

batched add
             
add    cycles: 217.3/key, instructions: (244.2/key, 1.12/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.14 GHz
0.00%  cycles: 182.1/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 182.0/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.50%  cycles: 182.9/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 182.5/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 182.2/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
            XorBinaryFuse8-4Wise   69.30    0.00   54.16   54.18   54.08   54.16   54.13  231.74  0.3905       8.60       8.00     7.5 100.000

batched add
             
add    cycles: 221.3/key, instructions: (241.9/key, 1.09/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.14 GHz
0.00%  cycles: 180.5/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 180.5/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 180.9/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 180.8/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 180.6/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
           XorBinaryFuse16-4Wise   70.48    0.00   53.61   53.64   53.57   53.63   53.61  231.31  0.0017      17.21      15.89     8.3 100.000

batched add
             
add    cycles: 259.5/key, instructions: (181.5/key, 0.70/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.27 GHz
0.00%  cycles: 266.7/key, instructions: ( 99.9/key, 0.37/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.38 GHz
0.25%  cycles: 302.7/key, instructions: (111.1/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 300.6/key, instructions: (122.4/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.37 GHz
0.75%  cycles: 296.0/key, instructions: (133.7/key, 0.45/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 288.4/key, instructions: (144.9/key, 0.50/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
                 HomogRibbon64_8   79.35    0.00   79.00   89.58   89.14   87.74   85.41  337.87  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 280.7/key, instructions: (259.5/key, 0.92/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.27 GHz
0.00%  cycles: 299.8/key, instructions: (114.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 465.3/key, instructions: (140.4/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.37 GHz
0.50%  cycles: 510.0/key, instructions: (165.9/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.53/key effective frequency 3.37 GHz
0.75%  cycles: 519.9/key, instructions: (191.4/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 521.4/key, instructions: (216.9/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
                HomogRibbon64_15   85.90    0.00   88.75  137.95  151.32  154.07  154.57  497.89  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 287.2/key, instructions: (176.9/key, 0.62/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.23 GHz
0.00%  cycles: 283.3/key, instructions: (114.7/key, 0.40/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.36 GHz
0.25%  cycles: 293.3/key, instructions: (129.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.37 GHz
0.50%  cycles: 288.7/key, instructions: (143.3/key, 0.50/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 283.0/key, instructions: (157.6/key, 0.56/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 277.0/key, instructions: (171.9/key, 0.62/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
              StandardRibbon64_8   89.01    0.00   84.25   86.96   85.42   83.82   82.12  342.55  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 309.2/key, instructions: (294.4/key, 0.95/cycle) cache misses:  0.00/key branch misses: 0.69/key effective frequency 3.23 GHz
0.00%  cycles: 302.5/key, instructions: (123.9/key, 0.41/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.37 GHz
0.25%  cycles: 459.9/key, instructions: (162.1/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.37 GHz
0.50%  cycles: 514.7/key, instructions: (200.4/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.37 GHz
0.75%  cycles: 529.1/key, instructions: (238.6/key, 0.45/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 533.0/key, instructions: (276.9/key, 0.52/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
             StandardRibbon64_15   95.68    0.00   89.66  136.56  152.67  156.82  157.98  511.89  0.0031      17.93      14.98    19.7 100.000
Sort time: 91 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 521.5/key, instructions: (333.6/key, 0.64/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.12 GHz
0.00%  cycles: 145.5/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 145.5/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 145.8/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 145.4/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 145.4/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                            Xor8  167.19    0.00   43.20   43.22   43.17   43.27   43.20  296.82  0.3896       9.84       8.00    22.9 100.000

batched add
             
add    cycles: 523.4/key, instructions: (332.3/key, 0.63/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.12 GHz
0.00%  cycles: 148.9/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 148.9/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 148.8/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 148.7/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 148.8/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
                           Xor16  167.66    0.00   44.20   44.19   44.21   44.19   44.24  300.28  0.0018      19.68      15.75    25.0 100.000

1-by-1 add
             
add    cycles: 587.0/key, instructions: (172.4/key, 0.29/cycle) cache misses:  0.00/key branch misses: 1.63/key effective frequency 3.37 GHz
0.00%  cycles: 174.0/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 174.9/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 175.1/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 174.3/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 173.8/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1-by-1 removeremove cycles: 270.7/key, instructions: ( 74.9/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.38 GHz
                        Cuckoo12  174.02   80.00   51.69   51.77   51.85   51.75   51.75  329.31  0.1846      12.77       9.08    40.6 100.000

1-by-1 add
             
add    cycles: 616.2/key, instructions: (148.5/key, 0.24/cycle) cache misses:  0.00/key branch misses: 1.27/key effective frequency 3.38 GHz
0.00%  cycles: 185.6/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 185.6/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 185.6/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 185.6/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 185.6/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1-by-1 removeremove cycles: 231.6/key, instructions: ( 63.9/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.38 GHz
                        Cuckoo16  182.11   68.42   54.85   54.86   54.85   54.87   54.84  346.67  0.0115      17.02      13.09    30.0 100.000

batched add
             
add    cycles: 213.3/key, instructions: (270.0/key, 1.27/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 240.5/key, instructions: ( 41.7/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.95/key effective frequency 3.38 GHz
0.25%  cycles: 267.4/key, instructions: ( 49.3/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 265.1/key, instructions: ( 56.9/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.38 GHz
0.75%  cycles: 268.3/key, instructions: ( 64.4/key, 0.24/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.39 GHz
1.00%  cycles: 269.8/key, instructions: ( 72.0/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom12-addAll   63.27    0.00   71.07   79.04   78.34   79.24   79.70  295.71  0.3128      12.00       8.32    44.2 100.000

batched add
             
add    cycles: 293.1/key, instructions: (363.0/key, 1.24/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 249.4/key, instructions: ( 39.9/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.38 GHz
0.25%  cycles: 320.4/key, instructions: ( 51.5/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 334.1/key, instructions: ( 63.0/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.38 GHz
0.75%  cycles: 349.0/key, instructions: ( 74.5/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.39 GHz
1.00%  cycles: 365.5/key, instructions: ( 86.0/key, 0.24/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
                  Bloom16-addAll   86.92    0.00   73.73   94.70   98.71  103.08  107.97  373.83  0.0457      16.00      11.10    44.2 100.000

1-by-1 add
             
add    cycles:  87.7/key, instructions: ( 30.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.00%  cycles:  90.5/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles:  90.9/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles:  90.9/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles:  90.9/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles:  90.9/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
                    BlockedBloom   25.90    0.00   26.73   26.85   26.84   26.85   26.85  106.37  0.9450      10.67       6.73    58.6 100.000

batched add
             
add    cycles: 203.8/key, instructions: (204.2/key, 1.00/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 153.3/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 153.4/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 153.3/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 153.4/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 153.4/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  XorBinaryFuse8   65.58    0.00   45.31   45.32   45.31   45.32   45.32  201.53  0.3908       9.01       8.00    12.6 100.000

batched add
             
add    cycles: 207.2/key, instructions: (203.0/key, 0.98/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 147.6/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 147.5/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 147.2/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 147.4/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 146.8/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
                 XorBinaryFuse16   66.60    0.00   43.70   43.72   43.73   43.75   43.81  197.82  0.0014      18.01      16.14    11.6 100.000

batched add
             
add    cycles: 216.5/key, instructions: (244.1/key, 1.13/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.13 GHz
0.00%  cycles: 181.7/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.25%  cycles: 182.5/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 182.6/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 182.1/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 182.6/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
            XorBinaryFuse8-4Wise   69.11    0.00   54.18   54.12   54.11   54.19   54.10  231.53  0.3861       8.60       8.02     7.3 100.000

batched add
             
add    cycles: 221.0/key, instructions: (242.5/key, 1.10/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.14 GHz
0.00%  cycles: 181.1/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 181.0/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 180.5/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 181.0/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 181.3/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
           XorBinaryFuse16-4Wise   70.42    0.00   53.64   53.71   53.70   53.71   53.65  231.46  0.0018      17.21      15.76     9.2 100.000

batched add
             
add    cycles: 259.9/key, instructions: (181.5/key, 0.70/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.27 GHz
0.00%  cycles: 261.0/key, instructions: ( 99.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.38 GHz
0.25%  cycles: 299.8/key, instructions: (111.1/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.37 GHz
0.50%  cycles: 299.2/key, instructions: (122.4/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.37 GHz
0.75%  cycles: 294.6/key, instructions: (133.7/key, 0.45/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.36 GHz
1.00%  cycles: 288.5/key, instructions: (144.9/key, 0.50/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
                 HomogRibbon64_8   79.52    0.00   77.22   88.94   88.90   87.57   85.68  336.51  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 281.3/key, instructions: (259.5/key, 0.92/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.27 GHz
0.00%  cycles: 299.3/key, instructions: (114.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.37 GHz
0.25%  cycles: 465.6/key, instructions: (140.4/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.38 GHz
0.50%  cycles: 510.4/key, instructions: (165.9/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.53/key effective frequency 3.37 GHz
0.75%  cycles: 519.6/key, instructions: (191.4/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 521.3/key, instructions: (216.9/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
                HomogRibbon64_15   86.08    0.00   88.69  137.86  151.26  154.08  154.61  497.98  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 288.0/key, instructions: (176.9/key, 0.61/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.23 GHz
0.00%  cycles: 287.5/key, instructions: (114.7/key, 0.40/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.35 GHz
0.25%  cycles: 302.3/key, instructions: (129.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.36 GHz
0.50%  cycles: 297.9/key, instructions: (143.3/key, 0.48/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.36 GHz
0.75%  cycles: 283.2/key, instructions: (157.6/key, 0.56/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.35 GHz
1.00%  cycles: 278.7/key, instructions: (171.9/key, 0.62/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.36 GHz
              StandardRibbon64_8   89.18    0.00   85.72   89.89   88.79   84.49   82.93  348.28  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 295.8/key, instructions: (294.4/key, 1.00/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.22 GHz
0.00%  cycles: 293.0/key, instructions: (123.9/key, 0.42/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.36 GHz
0.25%  cycles: 445.0/key, instructions: (162.1/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.36 GHz
0.50%  cycles: 492.4/key, instructions: (200.4/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.36 GHz
0.75%  cycles: 506.5/key, instructions: (238.6/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.36 GHz
1.00%  cycles: 511.3/key, instructions: (276.9/key, 0.54/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
             StandardRibbon64_15   91.87    0.00   87.23  132.33  146.44  150.74  151.79  493.00  0.0031      17.93      14.98    19.7 100.000
Sort time: 92 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 563.1/key, instructions: (333.6/key, 0.59/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.13 GHz
0.00%  cycles: 157.0/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 157.4/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 157.2/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 157.4/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 157.5/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                            Xor8  180.06    0.00   46.58   46.59   46.64   46.57   46.55  319.81  0.3923       9.84       7.99    23.1 100.000

batched add
             
add    cycles: 564.1/key, instructions: (332.3/key, 0.59/cycle) cache misses:  0.00/key branch misses: 1.16/key effective frequency 3.13 GHz
0.00%  cycles: 160.8/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 160.8/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 160.8/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 160.8/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 160.7/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                           Xor16  180.32    0.00   47.61   47.61   47.59   47.60   47.62  323.13  0.0017      19.68      15.87    24.0 100.000

1-by-1 add
             
add    cycles: 647.5/key, instructions: (172.4/key, 0.27/cycle) cache misses:  0.00/key branch misses: 1.63/key effective frequency 3.38 GHz
0.00%  cycles: 192.5/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 192.5/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 192.2/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 192.3/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 192.5/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1-by-1 removeremove cycles: 280.8/key, instructions: ( 74.9/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.38 GHz
                        Cuckoo12  191.68   83.20   56.93   56.99   56.97   56.96   56.97  362.57  0.1832      12.77       9.09    40.4 100.000

1-by-1 add
             
add    cycles: 636.8/key, instructions: (148.6/key, 0.23/cycle) cache misses:  0.00/key branch misses: 1.27/key effective frequency 3.38 GHz
0.00%  cycles: 192.1/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 192.1/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 192.2/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 192.1/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 192.3/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1-by-1 removeremove cycles: 239.0/key, instructions: ( 63.9/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.93/key effective frequency 3.38 GHz
                        Cuckoo16  188.49   70.71   56.84   56.83   56.83   56.84   56.84  359.01  0.0110      17.02      13.16    29.4 100.000

batched add
             
add    cycles: 221.0/key, instructions: (270.0/key, 1.22/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 247.6/key, instructions: ( 41.7/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.95/key effective frequency 3.38 GHz
0.25%  cycles: 272.4/key, instructions: ( 49.3/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 270.2/key, instructions: ( 56.9/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.38 GHz
0.75%  cycles: 271.8/key, instructions: ( 64.4/key, 0.24/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 275.1/key, instructions: ( 72.0/key, 0.26/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom12-addAll   65.61    0.00   73.29   80.51   79.94   80.48   81.40  302.98  0.3139      12.00       8.32    44.3 100.000

batched add
             
add    cycles: 305.4/key, instructions: (363.0/key, 1.19/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 256.3/key, instructions: ( 39.9/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.37 GHz
0.25%  cycles: 326.7/key, instructions: ( 51.5/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 340.2/key, instructions: ( 63.0/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.38 GHz
0.75%  cycles: 355.1/key, instructions: ( 74.5/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.37 GHz
1.00%  cycles: 372.8/key, instructions: ( 86.0/key, 0.23/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom16-addAll   90.73    0.00   76.04   96.68  100.67  105.35  110.24  384.11  0.0460      16.00      11.09    44.3 100.000

1-by-1 add
             
add    cycles:  89.7/key, instructions: ( 30.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles:  93.6/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles:  94.0/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles:  94.0/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles:  94.1/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles:  94.1/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                    BlockedBloom   26.61    0.00   27.78   27.85   27.85   27.85   27.87  110.13  0.9397      10.67       6.73    58.4 100.000

batched add
             
add    cycles: 207.9/key, instructions: (204.4/key, 0.98/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.10 GHz
0.00%  cycles: 157.2/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 157.1/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 157.0/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 157.0/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 157.3/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  XorBinaryFuse8   66.95    0.00   46.50   46.55   46.50   46.52   46.49  206.49  0.3891       9.01       8.01    12.5 100.000

batched add
             
add    cycles: 211.8/key, instructions: (203.2/key, 0.96/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 159.0/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 159.1/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 159.4/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 159.0/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 159.4/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                 XorBinaryFuse16   68.09    0.00   47.15   47.14   47.13   47.16   47.14  209.52  0.0013      18.01      16.19    11.3 100.000

batched add
             
add    cycles: 227.4/key, instructions: (244.2/key, 1.07/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.14 GHz
0.00%  cycles: 198.5/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 198.3/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 198.2/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 198.4/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 198.5/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
            XorBinaryFuse8-4Wise   72.37    0.00   58.68   58.68   58.72   58.68   58.68  248.44  0.3913       8.60       8.00     7.6 100.000

batched add
             
add    cycles: 232.5/key, instructions: (242.0/key, 1.04/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.15 GHz
0.00%  cycles: 195.7/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 195.6/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 195.7/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 195.2/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 195.6/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
           XorBinaryFuse16-4Wise   73.85    0.00   57.86   57.85   57.86   57.88   57.90  247.46  0.0015      17.21      16.06     7.1 100.000

batched add
             
add    cycles: 305.5/key, instructions: (181.5/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.29 GHz
0.00%  cycles: 279.7/key, instructions: ( 99.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.38 GHz
0.25%  cycles: 317.8/key, instructions: (111.1/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 316.1/key, instructions: (122.4/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 312.4/key, instructions: (133.7/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 304.7/key, instructions: (144.9/key, 0.48/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
                 HomogRibbon64_8   92.93    0.00   82.72   94.01   93.45   92.45   90.07  364.54  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 324.5/key, instructions: (259.5/key, 0.80/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.29 GHz
0.00%  cycles: 319.7/key, instructions: (114.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 494.6/key, instructions: (140.4/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.38 GHz
0.50%  cycles: 541.5/key, instructions: (165.9/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.53/key effective frequency 3.38 GHz
0.75%  cycles: 552.8/key, instructions: (191.4/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 555.9/key, instructions: (216.9/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
                HomogRibbon64_15   98.74    0.00   94.60  146.55  160.42  163.82  164.67  536.78  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 328.6/key, instructions: (176.9/key, 0.54/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 297.9/key, instructions: (114.7/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.38 GHz
0.25%  cycles: 307.7/key, instructions: (129.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.38 GHz
0.50%  cycles: 303.1/key, instructions: (143.3/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 301.2/key, instructions: (157.6/key, 0.52/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 292.5/key, instructions: (171.9/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
              StandardRibbon64_8  101.19    0.00   88.05   90.94   89.59   89.10   86.52  367.71  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 349.6/key, instructions: (294.4/key, 0.84/cycle) cache misses:  0.00/key branch misses: 0.69/key effective frequency 3.25 GHz
0.00%  cycles: 322.7/key, instructions: (123.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 488.2/key, instructions: (162.1/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.37 GHz
0.50%  cycles: 545.6/key, instructions: (200.4/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.37 GHz
0.75%  cycles: 562.4/key, instructions: (238.6/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 567.5/key, instructions: (276.9/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
             StandardRibbon64_15  107.60    0.00   95.44  144.68  161.66  166.48  168.17  549.46  0.0031      17.93      14.98    19.7 100.000
Sort time: 91 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 547.5/key, instructions: (333.6/key, 0.61/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.13 GHz
0.00%  cycles: 153.9/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 153.9/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 153.9/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 153.9/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 153.9/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                            Xor8  174.85    0.00   45.50   45.50   45.49   45.51   45.49  311.35  0.3907       9.84       8.00    23.0 100.000

batched add
             
add    cycles: 564.8/key, instructions: (332.3/key, 0.59/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.13 GHz
0.00%  cycles: 161.2/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 161.1/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 161.1/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 161.0/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 161.2/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                           Xor16  180.32    0.00   47.72   47.70   47.70   47.70   47.69  323.43  0.0015      19.68      16.03    22.7 100.000

1-by-1 add
             
add    cycles: 646.6/key, instructions: (172.5/key, 0.27/cycle) cache misses:  0.00/key branch misses: 1.63/key effective frequency 3.38 GHz
0.00%  cycles: 186.1/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 186.1/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 186.2/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 186.2/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 186.1/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1-by-1 removeremove cycles: 272.8/key, instructions: ( 74.9/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.93/key effective frequency 3.39 GHz
                        Cuckoo12  191.24   80.57   54.99   54.99   55.00   55.04   55.01  356.26  0.1838      12.77       9.09    40.5 100.000

1-by-1 add
             
add    cycles: 614.9/key, instructions: (148.5/key, 0.24/cycle) cache misses:  0.00/key branch misses: 1.28/key effective frequency 3.38 GHz
0.00%  cycles: 185.7/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 185.6/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles: 185.6/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 185.6/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1.00%  cycles: 185.7/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1-by-1 removeremove cycles: 232.0/key, instructions: ( 63.9/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.93/key effective frequency 3.39 GHz
                        Cuckoo16  181.68   68.54   54.90   54.83   54.84   54.83   54.85  346.22  0.0114      17.02      13.10    29.9 100.000

batched add
             
add    cycles: 212.6/key, instructions: (270.0/key, 1.27/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 240.9/key, instructions: ( 41.7/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.95/key effective frequency 3.39 GHz
0.25%  cycles: 268.3/key, instructions: ( 49.3/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.39 GHz
0.50%  cycles: 265.0/key, instructions: ( 56.9/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.39 GHz
0.75%  cycles: 268.7/key, instructions: ( 64.4/key, 0.24/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.39 GHz
1.00%  cycles: 269.6/key, instructions: ( 72.0/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom12-addAll   63.05    0.00   71.17   79.27   78.27   79.38   79.69  295.72  0.3139      12.00       8.32    44.3 100.000

batched add
             
add    cycles: 305.3/key, instructions: (363.0/key, 1.19/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 256.7/key, instructions: ( 39.9/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.38 GHz
0.25%  cycles: 326.0/key, instructions: ( 51.5/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 340.0/key, instructions: ( 63.0/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.38 GHz
0.75%  cycles: 355.4/key, instructions: ( 74.5/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 372.7/key, instructions: ( 86.0/key, 0.23/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom16-addAll   90.65    0.00   75.90   96.43  100.55  105.06  110.12  383.48  0.0458      16.00      11.09    44.3 100.000

1-by-1 add
             
add    cycles:  89.8/key, instructions: ( 30.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.00%  cycles:  93.9/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles:  94.2/key, instructions: ( 40.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles:  94.2/key, instructions: ( 40.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles:  94.1/key, instructions: ( 40.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles:  94.1/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                    BlockedBloom   26.54    0.00   27.76   27.82   27.84   27.85   27.83  110.00  0.9398      10.67       6.73    58.4 100.000

batched add
             
add    cycles: 207.4/key, instructions: (204.0/key, 0.98/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 157.3/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 157.2/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 157.2/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 157.1/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 157.4/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  XorBinaryFuse8   66.77    0.00   46.51   46.54   46.51   46.54   46.50  206.33  0.3891       9.01       8.01    12.5 100.000

batched add
             
add    cycles: 211.9/key, instructions: (203.0/key, 0.96/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 159.7/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 159.6/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 159.6/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 159.5/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 159.4/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                 XorBinaryFuse16   68.06    0.00   47.17   47.16   47.18   47.18   47.18  209.59  0.0017      18.01      15.88    13.5 100.000

batched add
             
add    cycles: 227.0/key, instructions: (244.1/key, 1.08/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.14 GHz
0.00%  cycles: 198.1/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 197.8/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 197.9/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 198.0/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 198.0/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
            XorBinaryFuse8-4Wise   72.18    0.00   58.62   58.63   58.63   58.63   58.65  248.08  0.3936       8.60       7.99     7.7 100.000

batched add
             
add    cycles: 233.1/key, instructions: (242.6/key, 1.04/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.15 GHz
0.00%  cycles: 196.0/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 195.9/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 195.8/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 196.1/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 195.9/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
           XorBinaryFuse16-4Wise   73.96    0.00   57.96   57.98   57.97   58.00   57.98  247.90  0.0016      17.21      15.92     8.1 100.000

batched add
             
add    cycles: 305.9/key, instructions: (181.5/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.29 GHz
0.00%  cycles: 279.5/key, instructions: ( 99.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.38 GHz
0.25%  cycles: 317.7/key, instructions: (111.1/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 316.3/key, instructions: (122.4/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 311.3/key, instructions: (133.7/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 304.5/key, instructions: (144.9/key, 0.48/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
                 HomogRibbon64_8   93.01    0.00   82.71   94.04   93.58   92.18   90.10  364.57  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 324.4/key, instructions: (259.5/key, 0.80/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.29 GHz
0.00%  cycles: 319.5/key, instructions: (114.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 495.1/key, instructions: (140.4/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.38 GHz
0.50%  cycles: 541.6/key, instructions: (165.9/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.37 GHz
0.75%  cycles: 552.9/key, instructions: (191.4/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 556.0/key, instructions: (216.9/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
                HomogRibbon64_15   98.73    0.00   94.47  146.66  160.49  163.71  164.66  536.72  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 328.6/key, instructions: (176.9/key, 0.54/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 297.4/key, instructions: (114.7/key, 0.39/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.38 GHz
0.25%  cycles: 310.8/key, instructions: (129.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.38 GHz
0.50%  cycles: 303.1/key, instructions: (143.3/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 297.7/key, instructions: (157.6/key, 0.53/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 292.6/key, instructions: (171.9/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
              StandardRibbon64_8  101.13    0.00   87.90   91.84   89.59   88.00   86.56  367.47  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 349.9/key, instructions: (294.4/key, 0.84/cycle) cache misses:  0.00/key branch misses: 0.69/key effective frequency 3.25 GHz
0.00%  cycles: 323.0/key, instructions: (123.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 488.8/key, instructions: (162.1/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.38 GHz
0.50%  cycles: 546.2/key, instructions: (200.4/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.38 GHz
0.75%  cycles: 562.7/key, instructions: (238.6/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 568.3/key, instructions: (276.9/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
             StandardRibbon64_15  107.62    0.00   95.45  144.65  161.79  166.51  168.17  549.56  0.0031      17.93      14.98    19.7 100.000
Sort time: 91 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 546.8/key, instructions: (333.6/key, 0.61/cycle) cache misses:  0.00/key branch misses: 1.16/key effective frequency 3.13 GHz
0.00%  cycles: 153.6/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 153.7/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 153.6/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 153.6/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 153.6/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                            Xor8  174.80    0.00   45.40   45.41   45.39   45.39   45.39  310.99  0.3902       9.84       8.00    23.0 100.000

batched add
             
add    cycles: 549.6/key, instructions: (332.3/key, 0.60/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.13 GHz
0.00%  cycles: 157.3/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 157.3/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 157.3/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 157.3/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 157.3/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                           Xor16  175.42    0.00   46.48   46.51   46.49   46.50   46.48  314.90  0.0014      19.68      16.08    22.4 100.000

1-by-1 add
             
add    cycles: 647.0/key, instructions: (172.4/key, 0.27/cycle) cache misses:  0.00/key branch misses: 1.63/key effective frequency 3.38 GHz
0.00%  cycles: 192.7/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 192.8/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 192.8/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 192.5/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 192.8/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1-by-1 removeremove cycles: 281.7/key, instructions: ( 74.9/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.93/key effective frequency 3.38 GHz
                        Cuckoo12  191.42   83.25   57.05   57.00   57.04   57.06   57.00  362.51  0.1815      12.77       9.11    40.2 100.000

1-by-1 add
             
add    cycles: 632.6/key, instructions: (148.6/key, 0.23/cycle) cache misses:  0.00/key branch misses: 1.27/key effective frequency 3.38 GHz
0.00%  cycles: 191.9/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 191.9/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 191.9/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 191.7/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 192.1/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1-by-1 removeremove cycles: 238.8/key, instructions: ( 63.9/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.93/key effective frequency 3.38 GHz
                        Cuckoo16  187.14   70.57   56.84   56.84   56.84   56.86   56.83  357.66  0.0105      17.02      13.22    28.8 100.000

batched add
             
add    cycles: 221.1/key, instructions: (270.0/key, 1.22/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 247.7/key, instructions: ( 41.7/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.94/key effective frequency 3.38 GHz
0.25%  cycles: 274.5/key, instructions: ( 49.3/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 271.7/key, instructions: ( 56.9/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.38 GHz
0.75%  cycles: 272.5/key, instructions: ( 64.4/key, 0.24/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 275.5/key, instructions: ( 72.0/key, 0.26/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom12-addAll   65.61    0.00   73.23   81.18   80.33   80.51   81.45  303.64  0.3164      12.00       8.30    44.5 100.000

batched add
             
add    cycles: 305.5/key, instructions: (363.0/key, 1.19/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 257.1/key, instructions: ( 39.9/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.38 GHz
0.25%  cycles: 327.3/key, instructions: ( 51.5/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 341.0/key, instructions: ( 63.0/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.38 GHz
0.75%  cycles: 356.3/key, instructions: ( 74.5/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 372.9/key, instructions: ( 86.0/key, 0.23/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom16-addAll   90.66    0.00   76.02   96.78  100.80  105.31  110.28  384.17  0.0468      16.00      11.06    44.6 100.000

1-by-1 add
             
add    cycles:  89.9/key, instructions: ( 30.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.00%  cycles:  93.9/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles:  94.1/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles:  94.1/key, instructions: ( 40.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles:  94.1/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles:  94.1/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                    BlockedBloom   26.58    0.00   27.78   27.83   27.81   27.83   27.83  110.02  0.9426      10.67       6.73    58.5 100.000

batched add
             
add    cycles: 207.0/key, instructions: (204.0/key, 0.99/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 157.2/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 157.3/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 168.1/key, instructions: ( 48.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 170.9/key, instructions: ( 48.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1.00%  cycles: 170.6/key, instructions: ( 48.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
                  XorBinaryFuse8   66.67    0.00   46.49   46.50   49.70   50.47   50.38  212.80  0.3868       9.01       8.01    12.4 100.000

batched add
             
add    cycles: 211.7/key, instructions: (203.2/key, 0.96/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 159.5/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 159.4/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 159.5/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 159.2/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 159.1/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                 XorBinaryFuse16   68.00    0.00   47.17   47.14   47.14   47.17   47.18  209.48  0.0015      18.01      16.02    12.5 100.000

batched add
             
add    cycles: 226.7/key, instructions: (244.1/key, 1.08/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.14 GHz
0.00%  cycles: 197.9/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 197.9/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 197.9/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 198.1/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 198.2/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
            XorBinaryFuse8-4Wise   72.10    0.00   58.64   58.62   58.63   58.62   58.61  247.98  0.3910       8.60       8.00     7.6 100.000

batched add
             
add    cycles: 232.8/key, instructions: (242.4/key, 1.04/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.15 GHz
0.00%  cycles: 195.8/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 195.6/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 195.9/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 195.9/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 195.8/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
           XorBinaryFuse16-4Wise   73.85    0.00   57.93   57.93   57.92   57.90   57.94  247.62  0.0014      17.21      16.07     7.1 100.000

batched add
             
add    cycles: 306.0/key, instructions: (181.5/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.29 GHz
0.00%  cycles: 275.0/key, instructions: ( 99.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.39 GHz
0.25%  cycles: 315.1/key, instructions: (111.1/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.39 GHz
0.50%  cycles: 314.9/key, instructions: (122.4/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 311.8/key, instructions: (133.7/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 304.5/key, instructions: (144.9/key, 0.48/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
                 HomogRibbon64_8   93.01    0.00   81.25   93.07   93.08   92.19   90.10  362.82  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 324.7/key, instructions: (259.5/key, 0.80/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.29 GHz
0.00%  cycles: 319.2/key, instructions: (114.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 494.9/key, instructions: (140.4/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.38 GHz
0.50%  cycles: 542.1/key, instructions: (165.9/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.53/key effective frequency 3.38 GHz
0.75%  cycles: 553.4/key, instructions: (191.4/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 556.2/key, instructions: (216.9/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
                HomogRibbon64_15   98.80    0.00   94.34  146.56  160.43  163.66  164.62  536.56  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 329.2/key, instructions: (176.9/key, 0.54/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 296.0/key, instructions: (114.7/key, 0.39/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.39 GHz
0.25%  cycles: 307.6/key, instructions: (129.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.38 GHz
0.50%  cycles: 303.0/key, instructions: (143.3/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 301.1/key, instructions: (157.6/key, 0.52/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 292.2/key, instructions: (171.9/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
              StandardRibbon64_8  101.30    0.00   87.44   90.86   89.56   89.02   86.47  367.31  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 350.4/key, instructions: (294.4/key, 0.84/cycle) cache misses:  0.00/key branch misses: 0.69/key effective frequency 3.25 GHz
0.00%  cycles: 323.1/key, instructions: (123.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 488.1/key, instructions: (162.1/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.38 GHz
0.50%  cycles: 546.0/key, instructions: (200.4/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.38 GHz
0.75%  cycles: 562.8/key, instructions: (238.6/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 567.4/key, instructions: (276.9/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
             StandardRibbon64_15  107.78    0.00   95.49  144.43  161.66  166.48  168.19  549.54  0.0031      17.93      14.98    19.7 100.000
Sort time: 91 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 547.6/key, instructions: (333.6/key, 0.61/cycle) cache misses:  0.00/key branch misses: 1.16/key effective frequency 3.13 GHz
0.00%  cycles: 154.4/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 154.5/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 154.3/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 154.3/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 154.3/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                            Xor8  174.93    0.00   45.63   45.66   45.59   45.62   45.59  311.77  0.3944       9.84       7.99    23.2 100.000

batched add
             
add    cycles: 549.4/key, instructions: (332.3/key, 0.60/cycle) cache misses:  0.00/key branch misses: 1.16/key effective frequency 3.13 GHz
0.00%  cycles: 157.4/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 157.4/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 157.5/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 157.4/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 157.4/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                           Xor16  175.36    0.00   46.51   46.50   46.55   46.52   46.52  314.92  0.0017      19.68      15.89    23.9 100.000

1-by-1 add
             
add    cycles: 624.1/key, instructions: (172.4/key, 0.28/cycle) cache misses:  0.00/key branch misses: 1.63/key effective frequency 3.38 GHz
0.00%  cycles: 186.1/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 186.0/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 186.0/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 186.0/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 186.0/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1-by-1 removeremove cycles: 272.6/key, instructions: ( 74.9/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.39 GHz
                        Cuckoo12  184.42   80.52   54.98   54.97   54.96   54.98   54.94  349.32  0.1830      12.77       9.09    40.4 100.000

1-by-1 add
             
add    cycles: 616.2/key, instructions: (148.7/key, 0.24/cycle) cache misses:  0.00/key branch misses: 1.27/key effective frequency 3.38 GHz
0.00%  cycles: 185.7/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 185.8/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 185.8/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 185.7/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 185.8/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1-by-1 removeremove cycles: 231.8/key, instructions: ( 64.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.93/key effective frequency 3.38 GHz
                        Cuckoo16  182.07   68.48   54.85   54.89   54.91   54.86   54.93  346.74  0.0112      17.02      13.12    29.7 100.000

batched add
             
add    cycles: 212.5/key, instructions: (270.0/key, 1.27/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 240.1/key, instructions: ( 41.7/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.95/key effective frequency 3.39 GHz
0.25%  cycles: 267.8/key, instructions: ( 49.3/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.39 GHz
0.50%  cycles: 266.3/key, instructions: ( 56.9/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.39 GHz
0.75%  cycles: 266.6/key, instructions: ( 64.4/key, 0.24/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 269.6/key, instructions: ( 72.0/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom12-addAll   63.01    0.00   70.93   79.11   78.67   78.77   79.69  295.31  0.3100      12.00       8.33    44.0 100.000

batched add
             
add    cycles: 292.7/key, instructions: (363.0/key, 1.24/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 249.4/key, instructions: ( 39.9/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.39 GHz
0.25%  cycles: 321.1/key, instructions: ( 51.5/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.39 GHz
0.50%  cycles: 334.7/key, instructions: ( 63.0/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.38 GHz
0.75%  cycles: 349.4/key, instructions: ( 74.5/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 366.1/key, instructions: ( 86.0/key, 0.23/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom16-addAll   86.81    0.00   73.68   94.85   98.90  103.30  108.22  374.19  0.0469      16.00      11.06    44.7 100.000

1-by-1 add
             
add    cycles:  87.7/key, instructions: ( 30.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.00%  cycles:  90.5/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles:  90.9/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles:  90.9/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles:  90.9/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles:  90.9/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                    BlockedBloom   25.92    0.00   26.74   26.84   26.86   26.86   26.85  106.41  0.9427      10.67       6.73    58.5 100.000

batched add
             
add    cycles: 204.4/key, instructions: (204.2/key, 1.00/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 153.4/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 153.4/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 153.4/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 153.4/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 153.4/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  XorBinaryFuse8   65.76    0.00   45.31   45.33   45.31   45.34   45.32  201.73  0.3911       9.01       8.00    12.6 100.000

batched add
             
add    cycles: 208.6/key, instructions: (203.0/key, 0.97/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 155.7/key, instructions: ( 46.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 155.7/key, instructions: ( 46.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 155.7/key, instructions: ( 46.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 155.7/key, instructions: ( 46.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 155.7/key, instructions: ( 46.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                 XorBinaryFuse16   67.00    0.00   46.00   46.00   46.00   46.00   45.99  204.99  0.0016      18.01      15.96    12.9 100.000

batched add
             
add    cycles: 223.1/key, instructions: (244.1/key, 1.09/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.14 GHz
0.00%  cycles: 193.4/key, instructions: ( 56.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 193.4/key, instructions: ( 56.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles: 193.6/key, instructions: ( 56.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 193.6/key, instructions: ( 56.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 193.5/key, instructions: ( 56.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
            XorBinaryFuse8-4Wise   70.96    0.00   57.14   57.13   57.19   57.18   57.17  242.45  0.3898       8.60       8.00     7.5 100.000

batched add
             
add    cycles: 228.2/key, instructions: (242.1/key, 1.06/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.15 GHz
0.00%  cycles: 191.1/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 191.1/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 191.2/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 191.1/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 191.2/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
           XorBinaryFuse16-4Wise   72.43    0.00   56.48   56.46   56.48   56.46   56.48  241.85  0.0016      17.21      15.93     8.0 100.000

batched add
             
add    cycles: 284.6/key, instructions: (181.5/key, 0.64/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.29 GHz
0.00%  cycles: 272.5/key, instructions: ( 99.9/key, 0.37/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.38 GHz
0.25%  cycles: 309.1/key, instructions: (111.1/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 307.9/key, instructions: (122.4/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 303.0/key, instructions: (133.7/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 296.6/key, instructions: (144.9/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
                 HomogRibbon64_8   86.56    0.00   80.52   91.37   91.02   89.56   87.64  350.62  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 304.5/key, instructions: (259.5/key, 0.85/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.28 GHz
0.00%  cycles: 313.7/key, instructions: (114.9/key, 0.37/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 482.0/key, instructions: (140.4/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.38 GHz
0.50%  cycles: 526.7/key, instructions: (165.9/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.53/key effective frequency 3.38 GHz
0.75%  cycles: 537.0/key, instructions: (191.4/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 539.6/key, instructions: (216.9/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
                HomogRibbon64_15   92.71    0.00   92.72  142.41  155.64  158.66  159.46  518.04  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 317.2/key, instructions: (176.9/key, 0.56/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 288.2/key, instructions: (114.7/key, 0.40/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.38 GHz
0.25%  cycles: 300.2/key, instructions: (129.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.38 GHz
0.50%  cycles: 295.3/key, instructions: (143.3/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 294.2/key, instructions: (157.6/key, 0.54/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 290.4/key, instructions: (171.9/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
              StandardRibbon64_8   97.62    0.00   85.15   88.73   87.29   86.96   85.82  357.99  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 337.7/key, instructions: (294.4/key, 0.87/cycle) cache misses:  0.00/key branch misses: 0.69/key effective frequency 3.25 GHz
0.00%  cycles: 316.7/key, instructions: (123.9/key, 0.39/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 476.3/key, instructions: (162.1/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.38 GHz
0.50%  cycles: 531.5/key, instructions: (200.4/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.38 GHz
0.75%  cycles: 547.1/key, instructions: (238.6/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 552.3/key, instructions: (276.9/key, 0.50/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.39 GHz
             StandardRibbon64_15  103.91    0.00   93.59  140.75  157.05  161.63  163.14  533.61  0.0031      17.93      14.98    19.7 100.000
Sort time: 91 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 522.0/key, instructions: (333.6/key, 0.64/cycle) cache misses:  0.00/key branch misses: 1.16/key effective frequency 3.12 GHz
0.00%  cycles: 145.8/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 145.8/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 146.2/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 146.1/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 146.1/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                            Xor8  167.23    0.00   43.22   43.28   43.23   43.30   43.24  297.00  0.3906       9.84       8.00    23.0 100.000

batched add
             
add    cycles: 523.8/key, instructions: (332.3/key, 0.63/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.12 GHz
0.00%  cycles: 149.2/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 150.1/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.50%  cycles: 150.6/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 150.4/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 150.0/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
                           Xor16  167.75    0.00   44.23   44.75   44.83   44.71   44.69  301.68  0.0013      19.68      16.20    21.5 100.000

1-by-1 add
             
add    cycles: 584.9/key, instructions: (172.4/key, 0.29/cycle) cache misses:  0.00/key branch misses: 1.63/key effective frequency 3.37 GHz
0.00%  cycles: 174.0/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 174.1/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 174.2/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 173.8/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 174.2/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1-by-1 removeremove cycles: 257.1/key, instructions: ( 74.9/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.37 GHz
                        Cuckoo12  173.40   76.23   51.61   51.62   51.66   51.63   51.62  328.27  0.1834      12.77       9.09    40.4 100.000

1-by-1 add
             
add    cycles: 576.6/key, instructions: (148.6/key, 0.26/cycle) cache misses:  0.00/key branch misses: 1.27/key effective frequency 3.37 GHz
0.00%  cycles: 173.6/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 173.7/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 173.8/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 173.8/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 173.5/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1-by-1 removeremove cycles: 220.0/key, instructions: ( 63.9/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.93/key effective frequency 3.37 GHz
                        Cuckoo16  171.02   65.28   51.50   51.49   51.49   51.49   51.51  325.51  0.0122      17.02      13.00    31.0 100.000

batched add
             
add    cycles: 200.0/key, instructions: (270.0/key, 1.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.00%  cycles: 226.6/key, instructions: ( 41.7/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.94/key effective frequency 3.37 GHz
0.25%  cycles: 257.7/key, instructions: ( 49.3/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 254.4/key, instructions: ( 56.9/key, 0.22/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.37 GHz
0.75%  cycles: 256.0/key, instructions: ( 64.4/key, 0.25/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.37 GHz
1.00%  cycles: 258.3/key, instructions: ( 72.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                  Bloom12-addAll   59.44    0.00   67.19   76.30   75.56   75.94   76.55  282.37  0.3125      12.00       8.32    44.2 100.000

batched add
             
add    cycles: 278.6/key, instructions: (363.0/key, 1.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.00%  cycles: 235.5/key, instructions: ( 39.9/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.38 GHz
0.25%  cycles: 308.8/key, instructions: ( 51.5/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.37 GHz
0.50%  cycles: 321.7/key, instructions: ( 63.0/key, 0.20/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.37 GHz
0.75%  cycles: 335.9/key, instructions: ( 74.5/key, 0.22/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 350.4/key, instructions: ( 86.0/key, 0.25/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                  Bloom16-addAll   82.82    0.00   69.75   91.53   95.52   99.46  103.99  358.97  0.0464      16.00      11.07    44.5 100.000

1-by-1 add
             
add    cycles:  82.8/key, instructions: ( 30.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles:  85.0/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles:  85.3/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles:  85.3/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles:  85.4/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles:  85.3/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                    BlockedBloom   24.59    0.00   25.12   25.32   25.24   25.25   25.26  100.30  0.9429      10.67       6.73    58.5 100.000

batched add
             
add    cycles: 197.8/key, instructions: (204.1/key, 1.03/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.10 GHz
0.00%  cycles: 145.6/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 145.8/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 145.8/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 146.2/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 146.0/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                  XorBinaryFuse8   63.80    0.00   43.26   43.32   43.23   43.19   43.28  193.57  0.3893       9.01       8.00    12.5 100.000

batched add
             
add    cycles: 202.6/key, instructions: (203.2/key, 1.00/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.10 GHz
0.00%  cycles: 147.6/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 147.6/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 147.8/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.75%  cycles: 147.6/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 147.7/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                 XorBinaryFuse16   65.32    0.00   43.78   43.85   44.08   43.87   43.77  196.93  0.0014      18.01      16.14    11.6 100.000

batched add
             
add    cycles: 216.7/key, instructions: (244.2/key, 1.13/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.14 GHz
0.00%  cycles: 182.6/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 182.2/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 182.1/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 182.1/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 182.6/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
            XorBinaryFuse8-4Wise   69.07    0.00   54.11   54.13   54.13   54.15   54.14  231.46  0.3914       8.60       8.00     7.6 100.000

batched add
             
add    cycles: 221.7/key, instructions: (242.2/key, 1.09/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.14 GHz
0.00%  cycles: 180.2/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 181.0/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 180.3/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 180.8/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 180.3/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
           XorBinaryFuse16-4Wise   70.51    0.00   53.65   53.61   53.63   53.62   53.60  231.38  0.0015      17.21      16.06     7.1 100.000

batched add
             
add    cycles: 259.6/key, instructions: (181.5/key, 0.70/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.27 GHz
0.00%  cycles: 259.7/key, instructions: ( 99.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.36 GHz
0.25%  cycles: 299.1/key, instructions: (111.1/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.36 GHz
0.50%  cycles: 299.2/key, instructions: (122.4/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 294.4/key, instructions: (133.7/key, 0.45/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 288.3/key, instructions: (144.9/key, 0.50/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
                 HomogRibbon64_8   79.38    0.00   77.31   88.96   88.61   87.48   85.42  336.04  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 280.6/key, instructions: (259.5/key, 0.93/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.27 GHz
0.00%  cycles: 298.6/key, instructions: (114.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.37 GHz
0.25%  cycles: 466.5/key, instructions: (140.4/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.38 GHz
0.50%  cycles: 510.3/key, instructions: (165.9/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.53/key effective frequency 3.37 GHz
0.75%  cycles: 520.0/key, instructions: (191.4/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 521.0/key, instructions: (216.9/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
                HomogRibbon64_15   85.79    0.00   88.70  138.09  151.48  154.09  154.61  497.97  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 288.0/key, instructions: (176.9/key, 0.61/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.23 GHz
0.00%  cycles: 281.1/key, instructions: (114.7/key, 0.41/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.37 GHz
0.25%  cycles: 296.0/key, instructions: (129.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.37 GHz
0.50%  cycles: 290.7/key, instructions: (143.3/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.37 GHz
0.75%  cycles: 283.8/key, instructions: (157.6/key, 0.56/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 277.4/key, instructions: (171.9/key, 0.62/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
              StandardRibbon64_8   89.12    0.00   83.46   87.77   86.36   84.29   82.38  343.67  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 309.0/key, instructions: (294.4/key, 0.95/cycle) cache misses:  0.00/key branch misses: 0.69/key effective frequency 3.23 GHz
0.00%  cycles: 302.1/key, instructions: (123.9/key, 0.41/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.37 GHz
0.25%  cycles: 460.7/key, instructions: (162.1/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.37 GHz
0.50%  cycles: 514.7/key, instructions: (200.4/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.37 GHz
0.75%  cycles: 528.1/key, instructions: (238.6/key, 0.45/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 533.0/key, instructions: (276.9/key, 0.52/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
             StandardRibbon64_15   95.58    0.00   89.55  136.69  152.66  156.82  157.95  511.78  0.0031      17.93      14.98    19.7 100.000
Sort time: 91 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 506.6/key, instructions: (333.6/key, 0.66/cycle) cache misses:  0.00/key branch misses: 1.16/key effective frequency 3.11 GHz
0.00%  cycles: 140.9/key, instructions: ( 51.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.25%  cycles: 141.7/key, instructions: ( 51.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 142.0/key, instructions: ( 51.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 141.5/key, instructions: ( 51.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 141.7/key, instructions: ( 51.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
                            Xor8  162.88    0.00   42.06   42.02   42.28   42.00   42.19  289.21  0.3920       9.84       8.00    23.1 100.000

batched add
             
add    cycles: 517.5/key, instructions: (332.3/key, 0.64/cycle) cache misses:  0.00/key branch misses: 1.16/key effective frequency 3.12 GHz
0.00%  cycles: 145.0/key, instructions: ( 49.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 145.0/key, instructions: ( 49.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.50%  cycles: 144.9/key, instructions: ( 49.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 145.3/key, instructions: ( 49.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 145.3/key, instructions: ( 49.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                           Xor16  166.00    0.00   43.14   43.16   43.14   43.12   43.10  295.39  0.0016      19.68      15.93    23.5 100.000

1-by-1 add
             
add    cycles: 555.3/key, instructions: (172.3/key, 0.31/cycle) cache misses:  0.00/key branch misses: 1.62/key effective frequency 3.36 GHz
0.00%  cycles: 165.9/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.25%  cycles: 166.4/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.50%  cycles: 166.5/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 166.4/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 166.6/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1-by-1 removeremove cycles: 245.0/key, instructions: ( 74.9/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.36 GHz
                        Cuckoo12  165.23   72.86   49.55   49.53   49.48   49.50   49.46  313.75  0.1852      12.77       9.08    40.6 100.000

1-by-1 add
             
add    cycles: 546.4/key, instructions: (148.5/key, 0.27/cycle) cache misses:  0.00/key branch misses: 1.27/key effective frequency 3.36 GHz
0.00%  cycles: 166.0/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 165.9/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.50%  cycles: 166.2/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 165.6/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
1.00%  cycles: 166.6/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1-by-1 removeremove cycles: 213.6/key, instructions: ( 63.9/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.93/key effective frequency 3.36 GHz
                        Cuckoo16  162.42   63.52   49.33   49.39   49.40   49.40   49.51  310.63  0.0117      17.02      13.07    30.3 100.000

batched add
             
add    cycles: 271.9/key, instructions: (270.0/key, 0.99/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.00%  cycles: 218.6/key, instructions: ( 41.7/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.95/key effective frequency 3.37 GHz
0.25%  cycles: 250.6/key, instructions: ( 49.3/key, 0.20/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.37 GHz
0.50%  cycles: 247.6/key, instructions: ( 56.9/key, 0.23/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.36 GHz
0.75%  cycles: 248.6/key, instructions: ( 64.4/key, 0.26/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.36 GHz
1.00%  cycles: 251.0/key, instructions: ( 72.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
                  Bloom12-addAll   81.00    0.00   64.91   74.43   73.60   73.96   74.67  297.95  0.3146      12.00       8.31    44.4 100.000

batched add
             
add    cycles: 367.1/key, instructions: (363.0/key, 0.99/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.00%  cycles: 236.8/key, instructions: ( 39.9/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.37 GHz
0.25%  cycles: 308.2/key, instructions: ( 51.5/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.37 GHz
0.50%  cycles: 321.1/key, instructions: ( 63.0/key, 0.20/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.36 GHz
0.75%  cycles: 335.0/key, instructions: ( 74.5/key, 0.22/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.37 GHz
1.00%  cycles: 351.0/key, instructions: ( 86.0/key, 0.25/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                  Bloom16-addAll  109.40    0.00   70.32   91.44   95.43   99.33  104.10  385.78  0.0459      16.00      11.09    44.3 100.000

1-by-1 add
             
add    cycles:  82.8/key, instructions: ( 30.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles:  84.7/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles:  85.1/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles:  85.3/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles:  85.1/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles:  85.2/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                    BlockedBloom   24.57    0.00   25.13   25.26   25.23   25.26   25.23  100.24  0.9473      10.67       6.72    58.7 100.000

batched add
             
add    cycles: 198.1/key, instructions: (204.1/key, 1.03/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.10 GHz
0.00%  cycles: 145.5/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 145.3/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 145.4/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 145.0/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 145.6/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  XorBinaryFuse8   63.90    0.00   43.12   43.10   43.10   43.17   43.08  193.23  0.3910       9.01       8.00    12.6 100.000

batched add
             
add    cycles: 201.8/key, instructions: (202.9/key, 1.01/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 147.5/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 147.7/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 147.8/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 147.4/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 147.3/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                 XorBinaryFuse16   64.98    0.00   43.73   43.70   43.67   43.71   43.72  196.10  0.0014      18.01      16.17    11.4 100.000

batched add
             
add    cycles: 216.1/key, instructions: (244.1/key, 1.13/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.14 GHz
0.00%  cycles: 182.5/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 182.7/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.50%  cycles: 182.5/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 183.0/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 182.5/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
            XorBinaryFuse8-4Wise   68.89    0.00   54.26   54.30   54.30   54.40   54.28  231.82  0.3962       8.60       7.98     7.8 100.000

batched add
             
add    cycles: 220.2/key, instructions: (242.2/key, 1.10/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.14 GHz
0.00%  cycles: 176.6/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 176.4/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 175.8/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 176.3/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 176.5/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
           XorBinaryFuse16-4Wise   70.20    0.00   52.31   52.35   52.36   52.34   52.33  227.21  0.0019      17.21      15.71     9.6 100.000

batched add
             
add    cycles: 254.2/key, instructions: (181.5/key, 0.71/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.27 GHz
0.00%  cycles: 261.0/key, instructions: ( 99.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.36 GHz
0.25%  cycles: 299.2/key, instructions: (111.1/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.36 GHz
0.50%  cycles: 298.8/key, instructions: (122.4/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.36 GHz
0.75%  cycles: 294.7/key, instructions: (133.7/key, 0.45/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.36 GHz
1.00%  cycles: 287.9/key, instructions: (144.9/key, 0.50/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.36 GHz
                 HomogRibbon64_8   77.86    0.00   77.59   89.02   88.94   87.59   85.73  335.18  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 280.5/key, instructions: (259.5/key, 0.93/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.26 GHz
0.00%  cycles: 298.4/key, instructions: (114.9/key, 0.39/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.36 GHz
0.25%  cycles: 464.3/key, instructions: (140.4/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.36 GHz
0.50%  cycles: 508.5/key, instructions: (165.9/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.36 GHz
0.75%  cycles: 519.2/key, instructions: (191.4/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 520.8/key, instructions: (216.9/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
                HomogRibbon64_15   86.01    0.00   88.81  138.02  151.22  154.22  154.72  498.20  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 274.9/key, instructions: (176.9/key, 0.64/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.22 GHz
0.00%  cycles: 270.7/key, instructions: (114.7/key, 0.42/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.36 GHz
0.25%  cycles: 283.7/key, instructions: (129.0/key, 0.45/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.37 GHz
0.50%  cycles: 278.7/key, instructions: (143.3/key, 0.51/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.36 GHz
0.75%  cycles: 274.0/key, instructions: (157.6/key, 0.58/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.36 GHz
1.00%  cycles: 267.3/key, instructions: (171.9/key, 0.64/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.36 GHz
              StandardRibbon64_8   85.43    0.00   80.58   84.25   82.90   81.57   79.56  330.75  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 295.3/key, instructions: (294.4/key, 1.00/cycle) cache misses:  0.00/key branch misses: 0.69/key effective frequency 3.22 GHz
0.00%  cycles: 292.8/key, instructions: (123.9/key, 0.42/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.36 GHz
0.25%  cycles: 445.7/key, instructions: (162.1/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.36 GHz
0.50%  cycles: 494.5/key, instructions: (200.4/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.37 GHz
0.75%  cycles: 507.4/key, instructions: (238.6/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 510.7/key, instructions: (276.9/key, 0.54/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.36 GHz
             StandardRibbon64_15   91.73    0.00   87.08  132.59  146.91  150.59  151.76  493.10  0.0031      17.93      14.98    19.7 100.000
Sort time: 91 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 522.1/key, instructions: (333.6/key, 0.64/cycle) cache misses:  0.00/key branch misses: 1.16/key effective frequency 3.12 GHz
0.00%  cycles: 145.4/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 145.6/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 145.2/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 145.8/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 145.4/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                            Xor8  167.50    0.00   43.11   43.13   43.15   43.09   43.11  296.85  0.3897       9.84       8.00    23.0 100.000

batched add
             
add    cycles: 523.5/key, instructions: (332.3/key, 0.63/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.12 GHz
0.00%  cycles: 149.4/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 148.8/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 149.2/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 149.3/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 148.8/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                           Xor16  167.74    0.00   44.18   44.22   44.17   44.18   44.21  300.32  0.0014      19.68      16.17    21.7 100.000

1-by-1 add
             
add    cycles: 587.7/key, instructions: (172.4/key, 0.29/cycle) cache misses:  0.00/key branch misses: 1.63/key effective frequency 3.37 GHz
0.00%  cycles: 174.5/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 174.1/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 174.4/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 174.0/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 174.4/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1-by-1 removeremove cycles: 256.6/key, instructions: ( 74.9/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.37 GHz
                        Cuckoo12  174.31   76.07   51.68   51.63   51.61   51.63   51.60  329.20  0.1864      12.77       9.07    40.8 100.000

1-by-1 add
             
add    cycles: 580.8/key, instructions: (148.5/key, 0.26/cycle) cache misses:  0.00/key branch misses: 1.27/key effective frequency 3.37 GHz
0.00%  cycles: 173.6/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 173.7/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 173.1/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.75%  cycles: 173.7/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 173.4/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1-by-1 removeremove cycles: 218.7/key, instructions: ( 63.9/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.37 GHz
                        Cuckoo16  172.41   64.97   51.59   51.61   51.64   51.57   51.64  327.24  0.0112      17.02      13.12    29.7 100.000

batched add
             
add    cycles: 200.3/key, instructions: (270.0/key, 1.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.00%  cycles: 225.6/key, instructions: ( 41.7/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.95/key effective frequency 3.36 GHz
0.25%  cycles: 255.7/key, instructions: ( 49.3/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.37 GHz
0.50%  cycles: 253.0/key, instructions: ( 56.9/key, 0.22/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.36 GHz
0.75%  cycles: 254.4/key, instructions: ( 64.4/key, 0.25/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.36 GHz
1.00%  cycles: 257.6/key, instructions: ( 72.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                  Bloom12-addAll   59.61    0.00   67.15   75.88   75.24   75.71   76.39  281.84  0.3145      12.00       8.31    44.4 100.000

batched add
             
add    cycles: 279.3/key, instructions: (363.0/key, 1.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.00%  cycles: 234.5/key, instructions: ( 39.9/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.36 GHz
0.25%  cycles: 307.8/key, instructions: ( 51.5/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 320.0/key, instructions: ( 63.0/key, 0.20/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.36 GHz
0.75%  cycles: 334.0/key, instructions: ( 74.5/key, 0.22/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.36 GHz
1.00%  cycles: 348.8/key, instructions: ( 86.0/key, 0.25/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
                  Bloom16-addAll   83.07    0.00   69.76   91.16   95.20   99.35  103.89  358.69  0.0447      16.00      11.13    43.8 100.000

1-by-1 add
             
add    cycles:  82.8/key, instructions: ( 30.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles:  84.2/key, instructions: ( 40.0/key, 0.48/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.34 GHz
0.25%  cycles:  85.1/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles:  85.2/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles:  86.1/key, instructions: ( 40.0/key, 0.46/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles:  85.1/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                    BlockedBloom   24.59    0.00   25.21   25.26   25.28   25.64   25.26  100.58  0.9437      10.67       6.73    58.6 100.000

batched add
             
add    cycles: 197.3/key, instructions: (204.0/key, 1.03/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.10 GHz
0.00%  cycles: 145.1/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.25%  cycles: 145.1/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.50%  cycles: 145.5/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 145.4/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 145.3/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
                  XorBinaryFuse8   63.70    0.00   43.27   43.23   43.19   43.18   43.21  193.35  0.3893       9.01       8.00    12.5 100.000

batched add
             
add    cycles: 202.3/key, instructions: (203.0/key, 1.00/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 147.2/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 147.5/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 147.6/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 147.3/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 147.4/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                 XorBinaryFuse16   65.10    0.00   43.83   43.82   43.82   43.83   43.79  196.55  0.0013      18.01      16.20    11.2 100.000

batched add
             
add    cycles: 216.2/key, instructions: (244.3/key, 1.13/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.14 GHz
0.00%  cycles: 182.0/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 181.6/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.50%  cycles: 182.3/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 182.2/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 182.4/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
            XorBinaryFuse8-4Wise   68.93    0.00   54.13   54.16   54.11   54.09   54.09  231.28  0.3920       8.60       7.99     7.6 100.000

batched add
             
add    cycles: 220.8/key, instructions: (241.8/key, 1.10/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.14 GHz
0.00%  cycles: 180.8/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 181.0/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 180.0/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.75%  cycles: 180.6/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 180.8/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
           XorBinaryFuse16-4Wise   70.26    0.00   53.67   53.69   53.74   53.72   53.69  231.36  0.0016      17.21      15.96     7.8 100.000

batched add
             
add    cycles: 269.9/key, instructions: (181.5/key, 0.67/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.27 GHz
0.00%  cycles: 279.5/key, instructions: ( 99.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.38 GHz
0.25%  cycles: 317.3/key, instructions: (111.1/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 315.8/key, instructions: (122.4/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 311.6/key, instructions: (133.7/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 304.6/key, instructions: (144.9/key, 0.48/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
                 HomogRibbon64_8   82.53    0.00   82.66   93.99   93.44   92.15   90.16  353.97  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 324.6/key, instructions: (259.5/key, 0.80/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.29 GHz
0.00%  cycles: 320.1/key, instructions: (114.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 495.0/key, instructions: (140.4/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.38 GHz
0.50%  cycles: 540.8/key, instructions: (165.9/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.53/key effective frequency 3.37 GHz
0.75%  cycles: 552.7/key, instructions: (191.4/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 555.3/key, instructions: (216.9/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
                HomogRibbon64_15   98.80    0.00   94.70  146.67  160.44  163.65  164.65  536.86  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 331.1/key, instructions: (176.9/key, 0.53/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 296.1/key, instructions: (114.7/key, 0.39/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.38 GHz
0.25%  cycles: 307.5/key, instructions: (129.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.38 GHz
0.50%  cycles: 307.5/key, instructions: (143.3/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 297.6/key, instructions: (157.6/key, 0.53/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 292.3/key, instructions: (171.9/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
              StandardRibbon64_8  101.89    0.00   87.63   90.91   91.02   88.02   86.50  368.34  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 350.2/key, instructions: (294.4/key, 0.84/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 323.0/key, instructions: (123.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 488.5/key, instructions: (162.1/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.38 GHz
0.50%  cycles: 547.3/key, instructions: (200.4/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.38 GHz
0.75%  cycles: 562.5/key, instructions: (238.6/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 568.0/key, instructions: (276.9/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
             StandardRibbon64_15  107.78    0.00   95.52  144.47  161.87  166.49  168.16  549.69  0.0031      17.93      14.98    19.7 100.000
Sort time: 92 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 547.8/key, instructions: (333.6/key, 0.61/cycle) cache misses:  0.00/key branch misses: 1.16/key effective frequency 3.13 GHz
0.00%  cycles: 153.8/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 153.8/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 153.8/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 153.8/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 153.7/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
                            Xor8  174.96    0.00   45.43   45.45   45.43   45.43   45.41  311.25  0.3920       9.84       7.99    23.1 100.000

batched add
             
add    cycles: 548.8/key, instructions: (332.3/key, 0.61/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.13 GHz
0.00%  cycles: 157.4/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 157.3/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 157.4/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 157.3/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 157.4/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                           Xor16  175.19    0.00   46.50   46.50   46.49   46.50   46.51  314.69  0.0016      19.68      15.91    23.7 100.000

1-by-1 add
             
add    cycles: 626.7/key, instructions: (172.4/key, 0.28/cycle) cache misses:  0.00/key branch misses: 1.63/key effective frequency 3.38 GHz
0.00%  cycles: 186.0/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 186.0/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 186.2/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 186.0/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1.00%  cycles: 186.1/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1-by-1 removeremove cycles: 272.6/key, instructions: ( 74.9/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.38 GHz
                        Cuckoo12  185.21   80.56   54.96   54.95   55.01   54.95   54.98  350.12  0.1841      12.77       9.09    40.5 100.000

1-by-1 add
             
add    cycles: 616.1/key, instructions: (148.6/key, 0.24/cycle) cache misses:  0.00/key branch misses: 1.27/key effective frequency 3.38 GHz
0.00%  cycles: 185.5/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 185.5/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 185.5/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 185.5/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1.00%  cycles: 185.6/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1-by-1 removeremove cycles: 231.6/key, instructions: ( 63.9/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.93/key effective frequency 3.39 GHz
                        Cuckoo16  182.05   68.42   54.81   54.80   54.79   54.79   54.83  346.46  0.0115      17.02      13.09    30.0 100.000

batched add
             
add    cycles: 213.8/key, instructions: (270.0/key, 1.26/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 240.6/key, instructions: ( 41.7/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.94/key effective frequency 3.39 GHz
0.25%  cycles: 268.2/key, instructions: ( 49.3/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.39 GHz
0.50%  cycles: 265.9/key, instructions: ( 56.9/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.38 GHz
0.75%  cycles: 267.2/key, instructions: ( 64.4/key, 0.24/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 270.3/key, instructions: ( 72.0/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom12-addAll   63.38    0.00   71.08   79.22   78.57   78.99   79.91  296.04  0.3150      12.00       8.31    44.4 100.000

batched add
             
add    cycles: 292.8/key, instructions: (363.0/key, 1.24/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 249.5/key, instructions: ( 39.9/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.39 GHz
0.25%  cycles: 321.7/key, instructions: ( 51.5/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.39 GHz
0.50%  cycles: 334.8/key, instructions: ( 63.0/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.38 GHz
0.75%  cycles: 349.7/key, instructions: ( 74.5/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 366.0/key, instructions: ( 86.0/key, 0.23/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom16-addAll   86.83    0.00   73.71   95.02   98.92  103.37  108.17  374.35  0.0463      16.00      11.08    44.4 100.000

1-by-1 add
             
add    cycles:  87.7/key, instructions: ( 30.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.00%  cycles:  90.6/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles:  91.0/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles:  91.0/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles:  91.0/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles:  91.0/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                    BlockedBloom   25.93    0.00   26.76   26.88   26.88   26.87   26.89  106.51  0.9453      10.67       6.72    58.6 100.000

batched add
             
add    cycles: 204.2/key, instructions: (204.3/key, 1.00/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 153.5/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 153.5/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 153.5/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 153.7/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 153.5/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  XorBinaryFuse8   65.68    0.00   45.36   45.36   45.36   45.45   45.37  201.81  0.3895       9.01       8.00    12.5 100.000

batched add
             
add    cycles: 208.7/key, instructions: (203.1/key, 0.97/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 155.7/key, instructions: ( 46.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 155.8/key, instructions: ( 46.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 155.8/key, instructions: ( 46.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 155.8/key, instructions: ( 46.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 155.8/key, instructions: ( 46.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                 XorBinaryFuse16   67.03    0.00   46.03   46.03   46.04   46.04   46.06  205.14  0.0017      18.01      15.84    13.7 100.000

batched add
             
add    cycles: 222.8/key, instructions: (244.2/key, 1.10/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.14 GHz
0.00%  cycles: 193.3/key, instructions: ( 56.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 193.3/key, instructions: ( 56.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 193.3/key, instructions: ( 56.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 193.3/key, instructions: ( 56.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 193.3/key, instructions: ( 56.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
            XorBinaryFuse8-4Wise   70.87    0.00   57.11   57.11   57.10   57.12   57.11  242.20  0.3922       8.60       7.99     7.6 100.000

batched add
             
add    cycles: 228.1/key, instructions: (242.1/key, 1.06/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.15 GHz
0.00%  cycles: 191.2/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 191.1/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 191.3/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 191.1/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 191.3/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
           XorBinaryFuse16-4Wise   72.42    0.00   56.50   56.47   56.54   56.48   56.55  241.94  0.0017      17.21      15.86     8.5 100.000

batched add
             
add    cycles: 285.6/key, instructions: (181.5/key, 0.64/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.29 GHz
0.00%  cycles: 272.5/key, instructions: ( 99.9/key, 0.37/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.39 GHz
0.25%  cycles: 309.2/key, instructions: (111.1/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 307.1/key, instructions: (122.4/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 303.6/key, instructions: (133.7/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 297.3/key, instructions: (144.9/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
                 HomogRibbon64_8   86.88    0.00   80.50   91.39   90.78   89.74   87.85  351.03  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 304.7/key, instructions: (259.5/key, 0.85/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.28 GHz
0.00%  cycles: 313.9/key, instructions: (114.9/key, 0.37/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 482.2/key, instructions: (140.4/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.39 GHz
0.50%  cycles: 527.0/key, instructions: (165.9/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.53/key effective frequency 3.38 GHz
0.75%  cycles: 537.1/key, instructions: (191.4/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 539.6/key, instructions: (216.9/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
                HomogRibbon64_15   92.76    0.00   92.74  142.44  155.71  158.70  159.48  518.20  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 316.0/key, instructions: (176.9/key, 0.56/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 288.4/key, instructions: (114.7/key, 0.40/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.38 GHz
0.25%  cycles: 301.7/key, instructions: (129.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.38 GHz
0.50%  cycles: 299.7/key, instructions: (143.3/key, 0.48/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 293.4/key, instructions: (157.6/key, 0.54/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 290.0/key, instructions: (171.9/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
              StandardRibbon64_8   97.28    0.00   85.22   89.17   88.57   86.70   85.70  358.51  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 337.5/key, instructions: (294.4/key, 0.87/cycle) cache misses:  0.00/key branch misses: 0.69/key effective frequency 3.25 GHz
0.00%  cycles: 317.0/key, instructions: (123.9/key, 0.39/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 474.8/key, instructions: (162.1/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.38 GHz
0.50%  cycles: 531.4/key, instructions: (200.4/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.38 GHz
0.75%  cycles: 547.3/key, instructions: (238.6/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 552.2/key, instructions: (276.9/key, 0.50/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
             StandardRibbon64_15  103.86    0.00   93.66  140.32  157.00  161.74  163.17  533.39  0.0031      17.93      14.98    19.7 100.000
Sort time: 91 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 520.9/key, instructions: (333.6/key, 0.64/cycle) cache misses:  0.00/key branch misses: 1.16/key effective frequency 3.12 GHz
0.00%  cycles: 142.3/key, instructions: ( 51.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 142.5/key, instructions: ( 51.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.50%  cycles: 142.7/key, instructions: ( 51.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 141.9/key, instructions: ( 51.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 141.4/key, instructions: ( 51.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
                            Xor8  166.95    0.00   42.20   42.40   42.34   42.12   42.18  293.69  0.3913       9.84       8.00    23.0 100.000

batched add
             
add    cycles: 548.5/key, instructions: (332.3/key, 0.61/cycle) cache misses:  0.00/key branch misses: 1.16/key effective frequency 3.13 GHz
0.00%  cycles: 157.3/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 157.5/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 157.4/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 157.4/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 157.4/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                           Xor16  175.08    0.00   46.49   46.56   46.52   46.52   46.54  314.66  0.0015      19.68      16.03    22.7 100.000

1-by-1 add
             
add    cycles: 626.1/key, instructions: (172.4/key, 0.28/cycle) cache misses:  0.00/key branch misses: 1.62/key effective frequency 3.38 GHz
0.00%  cycles: 186.0/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 185.9/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 186.0/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 186.0/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 186.0/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1-by-1 removeremove cycles: 267.1/key, instructions: ( 74.9/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.93/key effective frequency 3.38 GHz
                        Cuckoo12  185.00   79.00   54.96   54.94   54.97   54.96   54.97  349.88  0.1826      12.77       9.10    40.3 100.000

1-by-1 add
             
add    cycles: 562.7/key, instructions: (148.5/key, 0.26/cycle) cache misses:  0.00/key branch misses: 1.27/key effective frequency 3.36 GHz
0.00%  cycles: 185.8/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 185.8/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles: 185.8/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 185.8/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 185.8/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1-by-1 removeremove cycles: 232.6/key, instructions: ( 63.9/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.93/key effective frequency 3.39 GHz
                        Cuckoo16  167.30   68.71   54.89   54.89   54.88   54.90   54.88  331.96  0.0114      17.02      13.10    29.9 100.000

batched add
             
add    cycles: 197.0/key, instructions: (270.0/key, 1.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.00%  cycles: 218.3/key, instructions: ( 41.7/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.95/key effective frequency 3.36 GHz
0.25%  cycles: 251.2/key, instructions: ( 49.3/key, 0.20/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.36 GHz
0.50%  cycles: 248.8/key, instructions: ( 56.9/key, 0.23/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.36 GHz
0.75%  cycles: 249.7/key, instructions: ( 64.4/key, 0.26/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.36 GHz
1.00%  cycles: 252.4/key, instructions: ( 72.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
                  Bloom12-addAll   58.72    0.00   64.98   74.83   74.08   74.37   75.12  276.74  0.3119      12.00       8.32    44.2 100.000

batched add
             
add    cycles: 268.6/key, instructions: (363.0/key, 1.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.00%  cycles: 227.7/key, instructions: ( 39.9/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.36 GHz
0.25%  cycles: 302.8/key, instructions: ( 51.5/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.36 GHz
0.50%  cycles: 314.9/key, instructions: ( 63.0/key, 0.20/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.35 GHz
0.75%  cycles: 328.8/key, instructions: ( 74.5/key, 0.23/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.37 GHz
1.00%  cycles: 343.3/key, instructions: ( 86.0/key, 0.25/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                  Bloom16-addAll   80.09    0.00   67.80   90.06   93.99   97.71  101.97  351.00  0.0447      16.00      11.13    43.8 100.000

1-by-1 add
             
add    cycles:  80.5/key, instructions: ( 30.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles:  81.4/key, instructions: ( 40.0/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.25%  cycles:  82.2/key, instructions: ( 40.0/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles:  81.4/key, instructions: ( 40.0/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.33 GHz
0.75%  cycles:  82.0/key, instructions: ( 40.0/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles:  82.0/key, instructions: ( 40.0/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
                    BlockedBloom   23.93    0.00   24.28   24.38   24.44   24.41   24.38   97.06  0.9328      10.67       6.74    58.2 100.000

batched add
             
add    cycles: 206.5/key, instructions: (204.1/key, 0.99/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 157.5/key, instructions: ( 48.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 157.5/key, instructions: ( 48.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 157.5/key, instructions: ( 48.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 157.5/key, instructions: ( 48.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 157.6/key, instructions: ( 48.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  XorBinaryFuse8   66.35    0.00   46.53   46.55   46.53   46.54   46.59  205.99  0.3898       9.01       8.00    12.5 100.000

batched add
             
add    cycles: 206.2/key, instructions: (203.3/key, 0.99/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.10 GHz
0.00%  cycles: 143.7/key, instructions: ( 46.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 143.1/key, instructions: ( 46.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.50%  cycles: 143.8/key, instructions: ( 46.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 143.5/key, instructions: ( 46.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 143.5/key, instructions: ( 46.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                 XorBinaryFuse16   66.43    0.00   42.60   42.65   42.66   42.63   42.62  194.32  0.0017      18.01      15.88    13.5 100.000

batched add
             
add    cycles: 212.0/key, instructions: (244.3/key, 1.15/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.13 GHz
0.00%  cycles: 177.0/key, instructions: ( 56.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 176.6/key, instructions: ( 56.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.50%  cycles: 177.4/key, instructions: ( 56.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 177.3/key, instructions: ( 56.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 177.8/key, instructions: ( 56.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
            XorBinaryFuse8-4Wise   67.75    0.00   52.72   52.71   52.77   52.65   52.71  225.89  0.3897       8.60       8.00     7.5 100.000

batched add
             
add    cycles: 216.0/key, instructions: (242.0/key, 1.12/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.13 GHz
0.00%  cycles: 175.7/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.25%  cycles: 176.0/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 175.5/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.75%  cycles: 175.7/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 176.1/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
           XorBinaryFuse16-4Wise   68.95    0.00   52.38   52.31   52.36   52.34   52.35  226.00  0.0015      17.21      16.02     7.4 100.000

batched add
             
add    cycles: 250.9/key, instructions: (181.5/key, 0.72/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.26 GHz
0.00%  cycles: 251.9/key, instructions: ( 99.9/key, 0.40/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.36 GHz
0.25%  cycles: 288.1/key, instructions: (111.1/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.36 GHz
0.50%  cycles: 286.1/key, instructions: (122.4/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.36 GHz
0.75%  cycles: 281.9/key, instructions: (133.7/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.36 GHz
1.00%  cycles: 276.1/key, instructions: (144.9/key, 0.53/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
                 HomogRibbon64_8   77.03    0.00   74.93   85.72   85.16   83.82   81.92  323.96  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 273.2/key, instructions: (259.5/key, 0.95/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.26 GHz
0.00%  cycles: 290.4/key, instructions: (114.9/key, 0.40/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.37 GHz
0.25%  cycles: 450.1/key, instructions: (140.4/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.36 GHz
0.50%  cycles: 489.6/key, instructions: (165.9/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.53/key effective frequency 3.37 GHz
0.75%  cycles: 497.5/key, instructions: (191.4/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 497.7/key, instructions: (216.9/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.36 GHz
                HomogRibbon64_15   83.82    0.00   86.25  133.83  145.35  147.67  148.12  480.55  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 275.0/key, instructions: (176.9/key, 0.64/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.21 GHz
0.00%  cycles: 271.5/key, instructions: (114.7/key, 0.42/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.36 GHz
0.25%  cycles: 283.8/key, instructions: (129.0/key, 0.45/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.37 GHz
0.50%  cycles: 282.6/key, instructions: (143.3/key, 0.51/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.36 GHz
0.75%  cycles: 272.5/key, instructions: (157.6/key, 0.58/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.35 GHz
1.00%  cycles: 267.2/key, instructions: (171.9/key, 0.64/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.35 GHz
              StandardRibbon64_8   85.56    0.00   80.74   84.25   84.00   81.22   79.67  331.48  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 339.0/key, instructions: (294.4/key, 0.87/cycle) cache misses:  0.00/key branch misses: 0.69/key effective frequency 3.25 GHz
0.00%  cycles: 323.6/key, instructions: (123.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 489.2/key, instructions: (162.1/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.38 GHz
0.50%  cycles: 547.3/key, instructions: (200.4/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.38 GHz
0.75%  cycles: 563.3/key, instructions: (238.6/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 568.7/key, instructions: (276.9/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
             StandardRibbon64_15  104.35    0.00   95.65  144.57  161.76  166.46  168.08  546.27  0.0031      17.93      14.98    19.7 100.000
Sort time: 91 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 548.2/key, instructions: (333.6/key, 0.61/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.13 GHz
0.00%  cycles: 154.0/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 154.1/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 154.2/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 154.0/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 154.0/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                            Xor8  175.02    0.00   45.51   45.54   45.55   45.51   45.50  311.59  0.3927       9.84       7.99    23.1 100.000

batched add
             
add    cycles: 549.5/key, instructions: (332.3/key, 0.60/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.13 GHz
0.00%  cycles: 157.5/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 157.4/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 157.4/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 157.4/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 157.5/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
                           Xor16  175.38    0.00   46.52   46.51   46.50   46.51   46.51  314.90  0.0017      19.68      15.84    24.3 100.000

1-by-1 add
             
add    cycles: 626.5/key, instructions: (172.3/key, 0.28/cycle) cache misses:  0.00/key branch misses: 1.62/key effective frequency 3.39 GHz
0.00%  cycles: 186.2/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 186.2/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 186.2/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 186.3/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 186.2/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1-by-1 removeremove cycles: 272.7/key, instructions: ( 74.9/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.38 GHz
                        Cuckoo12  185.07   80.59   55.01   55.01   55.03   55.03   55.02  350.13  0.1857      12.77       9.07    40.7 100.000

1-by-1 add
             
add    cycles: 616.1/key, instructions: (148.6/key, 0.24/cycle) cache misses:  0.00/key branch misses: 1.27/key effective frequency 3.38 GHz
0.00%  cycles: 185.8/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 185.7/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 185.8/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 185.6/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 185.6/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1-by-1 removeremove cycles: 231.8/key, instructions: ( 63.9/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.38 GHz
                        Cuckoo16  182.03   68.51   54.91   54.88   54.90   54.86   54.86  346.66  0.0114      17.02      13.10    29.9 100.000

batched add
             
add    cycles: 213.2/key, instructions: (270.0/key, 1.27/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 240.5/key, instructions: ( 41.7/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.95/key effective frequency 3.38 GHz
0.25%  cycles: 267.8/key, instructions: ( 49.3/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 265.1/key, instructions: ( 56.9/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.38 GHz
0.75%  cycles: 267.0/key, instructions: ( 64.4/key, 0.24/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 270.0/key, instructions: ( 72.0/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
                  Bloom12-addAll   63.23    0.00   71.05   79.13   78.35   78.87   79.73  295.51  0.3194      12.00       8.29    44.7 100.000

batched add
             
add    cycles: 292.7/key, instructions: (363.0/key, 1.24/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 249.5/key, instructions: ( 39.9/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.38 GHz
0.25%  cycles: 320.9/key, instructions: ( 51.5/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 334.4/key, instructions: ( 63.0/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.38 GHz
0.75%  cycles: 349.2/key, instructions: ( 74.5/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 365.9/key, instructions: ( 86.0/key, 0.24/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
                  Bloom16-addAll   86.80    0.00   73.71   94.82   98.83  103.16  108.07  373.96  0.0469      16.00      11.06    44.7 100.000

1-by-1 add
             
add    cycles:  87.6/key, instructions: ( 30.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.00%  cycles:  90.5/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles:  90.9/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles:  91.0/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles:  90.9/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles:  90.9/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
                    BlockedBloom   25.88    0.00   26.74   26.87   26.88   26.85   26.84  106.39  0.9447      10.67       6.73    58.6 100.000

batched add
             
add    cycles: 203.9/key, instructions: (204.0/key, 1.00/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 153.5/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 153.6/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles: 153.5/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 153.5/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1.00%  cycles: 153.5/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
                  XorBinaryFuse8   65.60    0.00   45.33   45.38   45.33   45.34   45.34  201.63  0.3913       9.01       8.00    12.6 100.000

batched add
             
add    cycles: 208.8/key, instructions: (203.2/key, 0.97/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 156.0/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 156.0/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 156.0/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 156.1/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 156.1/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                 XorBinaryFuse16   67.06    0.00   46.07   46.09   46.07   46.11   46.12  205.34  0.0016      18.01      15.95    12.9 100.000

batched add
             
add    cycles: 222.9/key, instructions: (244.0/key, 1.10/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.15 GHz
0.00%  cycles: 193.6/key, instructions: ( 56.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 193.6/key, instructions: ( 56.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles: 193.6/key, instructions: ( 56.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 193.5/key, instructions: ( 56.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1.00%  cycles: 193.6/key, instructions: ( 56.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
            XorBinaryFuse8-4Wise   70.84    0.00   57.20   57.18   57.18   57.15   57.17  242.36  0.3921       8.60       7.99     7.6 100.000

batched add
             
add    cycles: 228.2/key, instructions: (242.3/key, 1.06/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.15 GHz
0.00%  cycles: 191.1/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 200.4/key, instructions: ( 54.0/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 206.9/key, instructions: ( 54.0/key, 0.26/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 206.4/key, instructions: ( 54.0/key, 0.26/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 206.0/key, instructions: ( 54.0/key, 0.26/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
           XorBinaryFuse16-4Wise   72.53    0.00   56.45   59.26   61.12   60.97   60.84  251.72  0.0014      17.21      16.07     7.1 100.000

batched add
             
add    cycles: 306.9/key, instructions: (181.5/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.29 GHz
0.00%  cycles: 280.9/key, instructions: ( 99.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.38 GHz
0.25%  cycles: 318.5/key, instructions: (111.1/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 322.5/key, instructions: (122.4/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 324.0/key, instructions: (133.7/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 318.2/key, instructions: (144.9/key, 0.46/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
                 HomogRibbon64_8   93.27    0.00   83.05   94.19   95.38   95.84   94.12  370.81  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 326.3/key, instructions: (259.5/key, 0.80/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.28 GHz
0.00%  cycles: 320.8/key, instructions: (114.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 496.2/key, instructions: (140.4/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.38 GHz
0.50%  cycles: 547.3/key, instructions: (165.9/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.53/key effective frequency 3.38 GHz
0.75%  cycles: 555.6/key, instructions: (191.4/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 556.9/key, instructions: (216.9/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
                HomogRibbon64_15   99.34    0.00   94.86  146.61  161.77  164.20  164.52  538.52  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 328.8/key, instructions: (176.9/key, 0.54/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 297.9/key, instructions: (114.7/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.38 GHz
0.25%  cycles: 307.7/key, instructions: (129.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.38 GHz
0.50%  cycles: 303.2/key, instructions: (143.3/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 298.3/key, instructions: (157.6/key, 0.53/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 292.7/key, instructions: (171.9/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
              StandardRibbon64_8  101.13    0.00   88.08   90.96   89.62   88.18   86.49  367.13  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 350.6/key, instructions: (294.4/key, 0.84/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 323.5/key, instructions: (123.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 491.1/key, instructions: (162.1/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.39 GHz
0.50%  cycles: 547.2/key, instructions: (200.4/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.39 GHz
0.75%  cycles: 564.7/key, instructions: (238.6/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 569.0/key, instructions: (276.9/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.39 GHz
             StandardRibbon64_15  107.84    0.00   95.62  145.07  161.64  166.83  168.09  550.20  0.0031      17.93      14.98    19.7 100.000
Sort time: 91 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 563.8/key, instructions: (333.6/key, 0.59/cycle) cache misses:  0.00/key branch misses: 1.16/key effective frequency 3.13 GHz
0.00%  cycles: 157.7/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 158.0/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 157.7/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 157.7/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 158.4/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                            Xor8  179.88    0.00   46.59   46.70   46.58   46.61   46.85  319.87  0.3926       9.84       7.99    23.1 100.000

batched add
             
add    cycles: 566.4/key, instructions: (332.3/key, 0.59/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.13 GHz
0.00%  cycles: 161.2/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 161.2/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 161.3/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 161.2/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 161.1/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                           Xor16  181.17    0.00   47.64   47.63   47.68   47.64   47.63  324.09  0.0014      19.68      16.10    22.2 100.000

1-by-1 add
             
add    cycles: 600.4/key, instructions: (172.4/key, 0.29/cycle) cache misses:  0.00/key branch misses: 1.63/key effective frequency 3.37 GHz
0.00%  cycles: 181.1/key, instructions: ( 70.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 176.8/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 182.1/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 182.0/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 179.2/key, instructions: ( 70.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1-by-1 removeremove cycles: 259.2/key, instructions: ( 74.9/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.37 GHz
                        Cuckoo12  177.93   76.93   53.75   52.41   53.95   53.85   53.14  338.19  0.1831      12.77       9.09    40.4 100.000

1-by-1 add
             
add    cycles: 579.2/key, instructions: (148.6/key, 0.26/cycle) cache misses:  0.00/key branch misses: 1.27/key effective frequency 3.37 GHz
0.00%  cycles: 174.0/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 173.9/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 173.5/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 173.4/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 173.4/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1-by-1 removeremove cycles: 219.7/key, instructions: ( 64.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.37 GHz
                        Cuckoo16  171.86   65.18   51.60   51.50   51.60   51.56   51.57  326.56  0.0117      17.02      13.06    30.4 100.000

batched add
             
add    cycles: 204.1/key, instructions: (270.0/key, 1.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 236.5/key, instructions: ( 41.7/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.95/key effective frequency 3.38 GHz
0.25%  cycles: 260.9/key, instructions: ( 49.3/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 260.7/key, instructions: ( 56.9/key, 0.22/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.38 GHz
0.75%  cycles: 259.1/key, instructions: ( 64.4/key, 0.25/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 258.1/key, instructions: ( 72.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                  Bloom12-addAll   60.63    0.00   69.99   77.29   77.17   76.76   76.56  287.29  0.3121      12.00       8.32    44.2 100.000

batched add
             
add    cycles: 280.4/key, instructions: (363.0/key, 1.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.00%  cycles: 236.2/key, instructions: ( 39.9/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.37 GHz
0.25%  cycles: 308.3/key, instructions: ( 51.5/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.37 GHz
0.50%  cycles: 322.2/key, instructions: ( 63.0/key, 0.20/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.38 GHz
0.75%  cycles: 335.7/key, instructions: ( 74.5/key, 0.22/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 349.4/key, instructions: ( 86.0/key, 0.25/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                  Bloom16-addAll   83.48    0.00   70.02   91.55   95.44   99.47  103.78  359.63  0.0454      16.00      11.10    44.1 100.000

1-by-1 add
             
add    cycles:  82.9/key, instructions: ( 30.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles:  85.8/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles:  89.8/key, instructions: ( 40.0/key, 0.45/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles:  89.5/key, instructions: ( 40.0/key, 0.45/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles:  89.1/key, instructions: ( 40.0/key, 0.45/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles:  86.4/key, instructions: ( 40.0/key, 0.46/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                    BlockedBloom   24.60    0.00   25.45   26.59   26.48   26.40   25.57  102.90  0.9436      10.67       6.73    58.6 100.000

batched add
             
add    cycles: 199.2/key, instructions: (204.2/key, 1.03/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.09 GHz
0.00%  cycles: 146.0/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 145.9/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 146.1/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 146.1/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 146.0/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                  XorBinaryFuse8   64.43    0.00   43.29   43.28   43.28   43.28   43.29  194.28  0.3911       9.01       8.00    12.6 100.000

batched add
             
add    cycles: 203.8/key, instructions: (203.0/key, 1.00/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.09 GHz
0.00%  cycles: 148.5/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 147.8/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 147.7/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 147.3/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 147.6/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                 XorBinaryFuse16   65.94    0.00   43.99   43.79   43.83   43.86   43.82  197.51  0.0016      18.01      15.97    12.8 100.000

batched add
             
add    cycles: 220.2/key, instructions: (244.3/key, 1.11/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.13 GHz
0.00%  cycles: 203.1/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 200.4/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 201.3/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 197.8/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 198.2/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
            XorBinaryFuse8-4Wise   70.45    0.00   60.37   59.55   59.78   58.84   58.95  248.95  0.3928       8.60       7.99     7.7 100.000

batched add
             
add    cycles: 233.5/key, instructions: (242.1/key, 1.04/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.14 GHz
0.00%  cycles: 196.6/key, instructions: ( 54.0/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 195.1/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.50%  cycles: 195.6/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 195.5/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 200.8/key, instructions: ( 54.0/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
           XorBinaryFuse16-4Wise   74.31    0.00   58.17   58.02   58.00   57.99   59.60  249.38  0.0015      17.21      16.00     7.6 100.000

batched add
             
add    cycles: 306.5/key, instructions: (181.5/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.28 GHz
0.00%  cycles: 279.9/key, instructions: ( 99.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.37 GHz
0.25%  cycles: 316.6/key, instructions: (111.1/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.37 GHz
0.50%  cycles: 316.5/key, instructions: (122.4/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.37 GHz
0.75%  cycles: 311.2/key, instructions: (133.7/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 313.3/key, instructions: (144.9/key, 0.46/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
                 HomogRibbon64_8   93.47    0.00   82.96   94.05   93.87   92.27   93.02  367.17  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 327.7/key, instructions: (259.5/key, 0.79/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.28 GHz
0.00%  cycles: 319.5/key, instructions: (114.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.37 GHz
0.25%  cycles: 496.5/key, instructions: (140.4/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.37 GHz
0.50%  cycles: 548.9/key, instructions: (165.9/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.53/key effective frequency 3.37 GHz
0.75%  cycles: 555.7/key, instructions: (191.4/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 556.0/key, instructions: (216.9/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
                HomogRibbon64_15   99.95    0.00   94.85  147.33  162.63  164.73  164.84  540.58  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 331.4/key, instructions: (176.9/key, 0.53/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 297.2/key, instructions: (114.7/key, 0.39/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.37 GHz
0.25%  cycles: 310.3/key, instructions: (129.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.38 GHz
0.50%  cycles: 306.6/key, instructions: (143.3/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.36 GHz
0.75%  cycles: 299.7/key, instructions: (157.6/key, 0.53/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.36 GHz
1.00%  cycles: 291.3/key, instructions: (171.9/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.36 GHz
              StandardRibbon64_8  102.14    0.00   88.10   91.92   91.15   89.10   86.63  370.27  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 357.0/key, instructions: (294.4/key, 0.82/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 323.5/key, instructions: (123.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 494.5/key, instructions: (162.1/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.38 GHz
0.50%  cycles: 545.0/key, instructions: (200.4/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.37 GHz
0.75%  cycles: 571.0/key, instructions: (238.6/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 573.0/key, instructions: (276.9/key, 0.48/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
             StandardRibbon64_15  109.81    0.00   95.72  146.47  161.77  169.38  169.84  555.71  0.0031      17.93      14.98    19.7 100.000
Sort time: 92 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 569.6/key, instructions: (333.6/key, 0.59/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.12 GHz
0.00%  cycles: 159.9/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 161.0/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 159.4/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 160.7/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 158.1/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                            Xor8  182.48    0.00   47.33   47.65   47.37   47.71   46.96  324.69  0.3896       9.84       8.00    22.9 100.000

batched add
             
add    cycles: 565.0/key, instructions: (332.3/key, 0.59/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.12 GHz
0.00%  cycles: 161.2/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 160.6/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.50%  cycles: 161.0/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 161.1/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 161.0/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                           Xor16  180.91    0.00   47.73   47.74   47.70   47.70   47.70  324.06  0.0012      19.68      16.35    20.4 100.000

1-by-1 add
             
add    cycles: 647.8/key, instructions: (172.4/key, 0.27/cycle) cache misses:  0.00/key branch misses: 1.63/key effective frequency 3.37 GHz
0.00%  cycles: 192.2/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 192.7/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 192.1/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 192.3/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 191.8/key, instructions: ( 70.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1-by-1 removeremove cycles: 280.9/key, instructions: ( 74.9/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.37 GHz
                        Cuckoo12  192.07   83.32   57.02   56.98   57.01   57.09   57.07  363.17  0.1818      12.77       9.10    40.2 100.000

1-by-1 add
             
add    cycles: 636.0/key, instructions: (148.6/key, 0.23/cycle) cache misses:  0.00/key branch misses: 1.27/key effective frequency 3.37 GHz
0.00%  cycles: 191.9/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 191.6/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 191.6/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 191.7/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 191.8/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1-by-1 removeremove cycles: 238.5/key, instructions: ( 63.9/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.93/key effective frequency 3.37 GHz
                        Cuckoo16  188.66   70.71   56.94   56.92   56.89   56.90   56.88  359.37  0.0112      17.02      13.12    29.7 100.000

batched add
             
add    cycles: 221.0/key, instructions: (270.0/key, 1.22/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.00%  cycles: 247.7/key, instructions: ( 41.7/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.94/key effective frequency 3.37 GHz
0.25%  cycles: 273.7/key, instructions: ( 49.3/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 270.6/key, instructions: ( 56.9/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.37 GHz
0.75%  cycles: 272.3/key, instructions: ( 64.4/key, 0.24/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 275.3/key, instructions: ( 72.0/key, 0.26/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom12-addAll   65.73    0.00   73.42   81.03   80.23   80.68   81.51  303.85  0.3148      12.00       8.31    44.4 100.000

batched add
             
add    cycles: 305.4/key, instructions: (363.0/key, 1.19/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.00%  cycles: 256.6/key, instructions: ( 39.9/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.37 GHz
0.25%  cycles: 326.3/key, instructions: ( 51.5/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.37 GHz
0.50%  cycles: 339.8/key, instructions: ( 63.0/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.37 GHz
0.75%  cycles: 355.5/key, instructions: ( 74.5/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 373.0/key, instructions: ( 86.0/key, 0.23/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom16-addAll   90.80    0.00   76.04   96.86  100.79  105.26  110.42  384.42  0.0471      16.00      11.05    44.8 100.000

1-by-1 add
             
add    cycles:  89.6/key, instructions: ( 30.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles:  93.7/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles:  94.0/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles:  93.7/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles:  94.0/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles:  93.9/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                    BlockedBloom   26.55    0.00   27.79   27.84   27.86   27.84   27.84  110.06  0.9414      10.67       6.73    58.5 100.000

batched add
             
add    cycles: 207.1/key, instructions: (204.1/key, 0.99/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.10 GHz
0.00%  cycles: 156.8/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 156.5/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 156.4/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 156.8/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 156.6/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                  XorBinaryFuse8   66.77    0.00   46.44   46.48   46.50   46.47   46.47  206.19  0.3898       9.01       8.00    12.5 100.000

batched add
             
add    cycles: 212.5/key, instructions: (203.1/key, 0.96/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 159.0/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 159.0/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 159.2/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 159.0/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 159.1/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                 XorBinaryFuse16   68.28    0.00   47.17   47.17   47.15   47.20   47.19  209.81  0.0014      18.01      16.12    11.7 100.000

batched add
             
add    cycles: 227.8/key, instructions: (244.4/key, 1.07/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.14 GHz
0.00%  cycles: 198.0/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 197.7/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 197.7/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 197.5/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 197.8/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
            XorBinaryFuse8-4Wise   72.51    0.00   58.68   58.67   58.66   58.69   58.66  248.53  0.3900       8.60       8.00     7.5 100.000

batched add
             
add    cycles: 232.4/key, instructions: (242.4/key, 1.04/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.15 GHz
0.00%  cycles: 195.6/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 195.5/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 195.3/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 195.7/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 195.6/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
           XorBinaryFuse16-4Wise   73.80    0.00   57.95   58.00   57.99   57.95   57.95  247.70  0.0016      17.21      15.98     7.7 100.000

batched add
             
add    cycles: 305.5/key, instructions: (181.5/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.28 GHz
0.00%  cycles: 278.4/key, instructions: ( 99.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.37 GHz
0.25%  cycles: 316.4/key, instructions: (111.1/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.37 GHz
0.50%  cycles: 316.3/key, instructions: (122.4/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.37 GHz
0.75%  cycles: 311.8/key, instructions: (133.7/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 303.6/key, instructions: (144.9/key, 0.48/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
                 HomogRibbon64_8   93.16    0.00   82.57   94.00   93.72   92.46   90.11  364.87  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 324.5/key, instructions: (259.5/key, 0.80/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.28 GHz
0.00%  cycles: 319.7/key, instructions: (114.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 493.5/key, instructions: (140.4/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.37 GHz
0.50%  cycles: 540.7/key, instructions: (165.9/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.53/key effective frequency 3.37 GHz
0.75%  cycles: 552.5/key, instructions: (191.4/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 555.3/key, instructions: (216.9/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
                HomogRibbon64_15   98.93    0.00   94.71  146.56  160.42  163.74  164.70  537.01  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 328.3/key, instructions: (176.9/key, 0.54/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.24 GHz
0.00%  cycles: 295.5/key, instructions: (114.7/key, 0.39/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.38 GHz
0.25%  cycles: 306.7/key, instructions: (129.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.37 GHz
0.50%  cycles: 306.8/key, instructions: (143.3/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.37 GHz
0.75%  cycles: 300.8/key, instructions: (157.6/key, 0.52/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 291.8/key, instructions: (171.9/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
              StandardRibbon64_8  101.17    0.00   87.53   91.05   91.13   89.19   86.60  368.47  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 349.4/key, instructions: (294.4/key, 0.84/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 321.7/key, instructions: (123.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 488.4/key, instructions: (162.1/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.37 GHz
0.50%  cycles: 545.0/key, instructions: (200.4/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.37 GHz
0.75%  cycles: 562.5/key, instructions: (238.6/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 567.2/key, instructions: (276.9/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
             StandardRibbon64_15  107.63    0.00   95.28  144.94  161.62  166.49  168.15  549.52  0.0031      17.93      14.98    19.7 100.000
Sort time: 92 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 547.8/key, instructions: (333.6/key, 0.61/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.13 GHz
0.00%  cycles: 154.0/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 154.0/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 154.0/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 154.0/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 154.0/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                            Xor8  174.91    0.00   45.50   45.51   45.52   45.51   45.50  311.43  0.3891       9.84       8.01    22.9 100.000

batched add
             
add    cycles: 549.3/key, instructions: (332.3/key, 0.60/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.13 GHz
0.00%  cycles: 157.2/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 157.3/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 157.3/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 157.2/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 157.3/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                           Xor16  175.28    0.00   46.45   46.49   46.49   46.46   46.48  314.71  0.0015      19.68      15.99    23.1 100.000

1-by-1 add
             
add    cycles: 625.8/key, instructions: (172.4/key, 0.28/cycle) cache misses:  0.00/key branch misses: 1.63/key effective frequency 3.38 GHz
0.00%  cycles: 186.0/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 186.0/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles: 186.0/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 186.0/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1.00%  cycles: 186.0/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1-by-1 removeremove cycles: 272.6/key, instructions: ( 74.9/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.38 GHz
                        Cuckoo12  184.92   80.54   54.94   54.94   54.95   54.94   54.93  349.73  0.1835      12.77       9.09    40.4 100.000

1-by-1 add
             
add    cycles: 618.8/key, instructions: (148.5/key, 0.24/cycle) cache misses:  0.00/key branch misses: 1.27/key effective frequency 3.38 GHz
0.00%  cycles: 185.7/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 185.6/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles: 186.8/key, instructions: ( 68.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 185.7/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 185.6/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1-by-1 removeremove cycles: 232.0/key, instructions: ( 63.9/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.93/key effective frequency 3.39 GHz
                        Cuckoo16  182.83   68.53   54.84   54.83   55.17   54.87   54.84  347.56  0.0115      17.02      13.09    30.0 100.000

batched add
             
add    cycles: 212.3/key, instructions: (270.0/key, 1.27/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 240.1/key, instructions: ( 41.7/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.94/key effective frequency 3.39 GHz
0.25%  cycles: 268.7/key, instructions: ( 49.3/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.39 GHz
0.50%  cycles: 265.9/key, instructions: ( 56.9/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.39 GHz
0.75%  cycles: 268.1/key, instructions: ( 64.4/key, 0.24/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 269.6/key, instructions: ( 72.0/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom12-addAll   62.94    0.00   70.91   79.38   78.53   79.23   79.69  295.59  0.3170      12.00       8.30    44.6 100.000

batched add
             
add    cycles: 297.7/key, instructions: (363.0/key, 1.22/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 249.3/key, instructions: ( 39.9/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.39 GHz
0.25%  cycles: 320.2/key, instructions: ( 51.5/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 333.9/key, instructions: ( 63.0/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.39 GHz
0.75%  cycles: 348.6/key, instructions: ( 74.5/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 365.2/key, instructions: ( 86.0/key, 0.24/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom16-addAll   88.27    0.00   73.64   94.59   98.63  103.04  107.93  374.96  0.0455      16.00      11.10    44.1 100.000

1-by-1 add
             
add    cycles:  87.6/key, instructions: ( 30.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.00%  cycles:  90.5/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles:  90.9/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles:  90.9/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles:  90.9/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles:  90.9/key, instructions: ( 40.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                    BlockedBloom   25.90    0.00   26.76   26.85   26.86   26.87   26.86  106.42  0.9436      10.67       6.73    58.6 100.000

batched add
             
add    cycles: 204.5/key, instructions: (203.9/key, 1.00/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 153.6/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 153.6/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 153.5/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 153.6/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 153.6/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  XorBinaryFuse8   65.76    0.00   45.37   45.39   45.36   45.40   45.38  201.89  0.3903       9.01       8.00    12.6 100.000

batched add
             
add    cycles: 209.2/key, instructions: (203.1/key, 0.97/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 155.7/key, instructions: ( 46.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 155.8/key, instructions: ( 46.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles: 155.8/key, instructions: ( 46.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 155.8/key, instructions: ( 46.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1.00%  cycles: 155.8/key, instructions: ( 46.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                 XorBinaryFuse16   67.15    0.00   46.01   46.02   46.02   46.02   46.02  205.20  0.0015      18.01      16.02    12.5 100.000

batched add
             
add    cycles: 222.7/key, instructions: (243.9/key, 1.10/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.15 GHz
0.00%  cycles: 193.4/key, instructions: ( 56.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 193.4/key, instructions: ( 56.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles: 193.5/key, instructions: ( 56.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 193.4/key, instructions: ( 56.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 193.4/key, instructions: ( 56.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
            XorBinaryFuse8-4Wise   70.80    0.00   57.12   57.13   57.16   57.14   57.13  242.20  0.3900       8.60       8.00     7.5 100.000

batched add
             
add    cycles: 228.1/key, instructions: (242.0/key, 1.06/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.15 GHz
0.00%  cycles: 191.2/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 191.3/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 191.2/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 191.3/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 191.2/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
           XorBinaryFuse16-4Wise   72.39    0.00   56.50   56.51   56.47   56.51   56.48  241.86  0.0014      17.21      16.07     7.1 100.000

batched add
             
add    cycles: 285.3/key, instructions: (181.5/key, 0.64/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.29 GHz
0.00%  cycles: 267.7/key, instructions: ( 99.9/key, 0.37/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.38 GHz
0.25%  cycles: 306.4/key, instructions: (111.1/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 305.8/key, instructions: (122.4/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 303.2/key, instructions: (133.7/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 296.3/key, instructions: (144.9/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
                 HomogRibbon64_8   86.76    0.00   79.10   90.57   90.41   89.61   87.53  349.09  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 304.7/key, instructions: (259.5/key, 0.85/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.29 GHz
0.00%  cycles: 313.6/key, instructions: (114.9/key, 0.37/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 481.6/key, instructions: (140.4/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.39 GHz
0.50%  cycles: 526.8/key, instructions: (165.9/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.53/key effective frequency 3.39 GHz
0.75%  cycles: 576.1/key, instructions: (191.4/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 602.1/key, instructions: (216.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.39 GHz
                HomogRibbon64_15   92.74    0.00   92.67  142.25  155.60  170.21  177.88  535.92  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 317.1/key, instructions: (176.9/key, 0.56/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 288.0/key, instructions: (114.7/key, 0.40/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.38 GHz
0.25%  cycles: 302.6/key, instructions: (129.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.38 GHz
0.50%  cycles: 295.3/key, instructions: (143.3/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 295.0/key, instructions: (157.6/key, 0.53/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.39 GHz
1.00%  cycles: 290.4/key, instructions: (171.9/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
              StandardRibbon64_8   97.67    0.00   85.14   89.44   87.28   87.14   85.81  358.56  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 337.7/key, instructions: (294.4/key, 0.87/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 316.7/key, instructions: (123.9/key, 0.39/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 475.5/key, instructions: (162.1/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.39 GHz
0.50%  cycles: 531.3/key, instructions: (200.4/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.39 GHz
0.75%  cycles: 547.0/key, instructions: (238.6/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.39 GHz
1.00%  cycles: 552.3/key, instructions: (276.9/key, 0.50/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.39 GHz
             StandardRibbon64_15  103.91    0.00   93.59  140.46  156.92  161.55  163.14  533.31  0.0031      17.93      14.98    19.7 100.000
Sort time: 92 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 522.4/key, instructions: (333.6/key, 0.64/cycle) cache misses:  0.00/key branch misses: 1.16/key effective frequency 3.12 GHz
0.00%  cycles: 146.0/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 146.0/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 146.0/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 145.5/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 145.7/key, instructions: ( 51.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                            Xor8  167.37    0.00   43.23   43.17   43.19   43.22   43.23  297.00  0.3928       9.84       7.99    23.1 100.000

batched add
             
add    cycles: 524.6/key, instructions: (332.3/key, 0.63/cycle) cache misses:  0.00/key branch misses: 1.16/key effective frequency 3.12 GHz
0.00%  cycles: 149.4/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 149.3/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 148.9/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 149.2/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 148.8/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
                           Xor16  167.92    0.00   44.17   44.27   44.26   44.23   44.24  300.62  0.0015      19.68      16.02    22.9 100.000

1-by-1 add
             
add    cycles: 586.5/key, instructions: (172.4/key, 0.29/cycle) cache misses:  0.00/key branch misses: 1.62/key effective frequency 3.37 GHz
0.00%  cycles: 174.3/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 174.3/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 174.1/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 174.5/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 174.1/key, instructions: ( 70.0/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1-by-1 removeremove cycles: 256.7/key, instructions: ( 74.9/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.37 GHz
                        Cuckoo12  173.89   76.13   51.67   51.69   51.68   51.65   51.68  328.92  0.1844      12.77       9.08    40.6 100.000

1-by-1 add
             
add    cycles: 577.0/key, instructions: (148.5/key, 0.26/cycle) cache misses:  0.00/key branch misses: 1.27/key effective frequency 3.37 GHz
0.00%  cycles: 173.5/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 173.6/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 173.9/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 173.8/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 173.5/key, instructions: ( 68.0/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1-by-1 removeremove cycles: 219.2/key, instructions: ( 63.9/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.93/key effective frequency 3.37 GHz
                        Cuckoo16  171.13   65.01   51.56   51.58   51.52   51.54   51.55  325.78  0.0117      17.02      13.06    30.3 100.000

batched add
             
add    cycles: 200.1/key, instructions: (270.0/key, 1.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.00%  cycles: 226.9/key, instructions: ( 41.7/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.95/key effective frequency 3.37 GHz
0.25%  cycles: 255.7/key, instructions: ( 49.3/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.37 GHz
0.50%  cycles: 253.1/key, instructions: ( 56.9/key, 0.22/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.37 GHz
0.75%  cycles: 254.5/key, instructions: ( 64.4/key, 0.25/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.37 GHz
1.00%  cycles: 257.6/key, instructions: ( 72.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom12-addAll   59.56    0.00   67.34   75.81   75.06   75.57   76.30  281.61  0.3144      12.00       8.31    44.4 100.000

batched add
             
add    cycles: 278.5/key, instructions: (363.0/key, 1.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.00%  cycles: 234.7/key, instructions: ( 39.9/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.37 GHz
0.25%  cycles: 307.5/key, instructions: ( 51.5/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.37 GHz
0.50%  cycles: 321.0/key, instructions: ( 63.0/key, 0.20/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.38 GHz
0.75%  cycles: 334.6/key, instructions: ( 74.5/key, 0.22/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.37 GHz
1.00%  cycles: 350.1/key, instructions: ( 86.0/key, 0.25/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom16-addAll   82.84    0.00   69.67   91.13   95.04   99.16  103.69  358.06  0.0460      16.00      11.09    44.3 100.000

1-by-1 add
             
add    cycles:  82.8/key, instructions: ( 30.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles:  84.8/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles:  85.1/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles:  85.4/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles:  85.0/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles:  85.2/key, instructions: ( 40.0/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                    BlockedBloom   24.55    0.00   25.13   25.27   25.22   25.27   25.25  100.24  0.9411      10.67       6.73    58.5 100.000

batched add
             
add    cycles: 198.3/key, instructions: (204.3/key, 1.03/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.10 GHz
0.00%  cycles: 145.6/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 146.3/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 145.5/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 145.4/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 145.9/key, instructions: ( 48.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                  XorBinaryFuse8   64.02    0.00   43.33   43.28   43.32   43.33   43.29  193.94  0.3875       9.01       8.01    12.4 100.000

batched add
             
add    cycles: 202.8/key, instructions: (203.1/key, 1.00/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 147.9/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 147.9/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 148.2/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 147.4/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 147.6/key, instructions: ( 46.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                 XorBinaryFuse16   65.30    0.00   43.79   43.75   43.77   43.78   43.79  196.63  0.0017      18.01      15.89    13.4 100.000

batched add
             
add    cycles: 216.9/key, instructions: (244.4/key, 1.13/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.14 GHz
0.00%  cycles: 182.4/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 182.5/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 182.8/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 182.6/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 182.9/key, instructions: ( 56.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
            XorBinaryFuse8-4Wise   69.16    0.00   54.19   54.17   54.16   54.16   54.15  231.66  0.3903       8.60       8.00     7.5 100.000

batched add
             
add    cycles: 221.4/key, instructions: (242.1/key, 1.09/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.14 GHz
0.00%  cycles: 180.9/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 180.5/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.50%  cycles: 180.4/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 181.0/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 181.5/key, instructions: ( 54.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
           XorBinaryFuse16-4Wise   70.55    0.00   53.65   53.68   53.73   53.65   53.66  231.57  0.0016      17.21      15.90     8.2 100.000

batched add
             
add    cycles: 260.1/key, instructions: (181.5/key, 0.70/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.27 GHz
0.00%  cycles: 265.0/key, instructions: ( 99.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.38 GHz
0.25%  cycles: 302.2/key, instructions: (111.1/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 300.5/key, instructions: (122.4/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.37 GHz
0.75%  cycles: 295.7/key, instructions: (133.7/key, 0.45/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 288.0/key, instructions: (144.9/key, 0.50/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
                 HomogRibbon64_8   79.52    0.00   78.50   89.46   89.09   87.62   85.52  337.63  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 281.2/key, instructions: (259.5/key, 0.92/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.27 GHz
0.00%  cycles: 299.5/key, instructions: (114.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 465.0/key, instructions: (140.4/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.37 GHz
0.50%  cycles: 511.4/key, instructions: (165.9/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.53/key effective frequency 3.38 GHz
0.75%  cycles: 519.6/key, instructions: (191.4/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 521.1/key, instructions: (216.9/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
                HomogRibbon64_15   86.00    0.00   88.65  138.00  151.41  154.10  154.59  498.05  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 287.5/key, instructions: (176.9/key, 0.62/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.23 GHz
0.00%  cycles: 283.4/key, instructions: (114.7/key, 0.40/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.37 GHz
0.25%  cycles: 296.0/key, instructions: (129.0/key, 0.44/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.38 GHz
0.50%  cycles: 292.1/key, instructions: (143.3/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.37 GHz
0.75%  cycles: 285.5/key, instructions: (157.6/key, 0.55/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 276.8/key, instructions: (171.9/key, 0.62/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
              StandardRibbon64_8   89.00    0.00   84.07   87.67   86.66   84.73   82.14  344.16  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 308.4/key, instructions: (294.4/key, 0.95/cycle) cache misses:  0.00/key branch misses: 0.69/key effective frequency 3.23 GHz
0.00%  cycles: 301.9/key, instructions: (123.9/key, 0.41/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.37 GHz
0.25%  cycles: 460.1/key, instructions: (162.1/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.37 GHz
0.50%  cycles: 514.3/key, instructions: (200.4/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.55/key effective frequency 3.37 GHz
0.75%  cycles: 528.4/key, instructions: (238.6/key, 0.45/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 532.2/key, instructions: (276.9/key, 0.52/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
             StandardRibbon64_15   95.38    0.00   89.56  136.40  152.61  156.81  158.02  511.42  0.0031      17.93      14.98    19.7 100.000
Sort time: 92 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 507.8/key, instructions: (333.6/key, 0.66/cycle) cache misses:  0.00/key branch misses: 1.16/key effective frequency 3.11 GHz
0.00%  cycles: 141.4/key, instructions: ( 51.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 141.3/key, instructions: ( 51.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.50%  cycles: 141.3/key, instructions: ( 51.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 141.6/key, instructions: ( 51.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 141.1/key, instructions: ( 51.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
                            Xor8  163.13    0.00   42.07   42.06   42.08   42.00   42.09  289.31  0.3920       9.84       7.99    23.1 100.000

batched add
             
add    cycles: 510.0/key, instructions: (332.3/key, 0.65/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.12 GHz
0.00%  cycles: 145.2/key, instructions: ( 49.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 145.4/key, instructions: ( 49.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 145.0/key, instructions: ( 49.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 145.3/key, instructions: ( 49.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 145.0/key, instructions: ( 49.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
                           Xor16  163.71    0.00   43.16   43.07   43.16   43.12   43.18  293.13  0.0017      19.68      15.89    23.9 100.000

1-by-1 add
             
add    cycles: 555.5/key, instructions: (172.4/key, 0.31/cycle) cache misses:  0.00/key branch misses: 1.63/key effective frequency 3.36 GHz
0.00%  cycles: 166.6/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 166.3/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.50%  cycles: 166.6/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 167.7/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 166.5/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1-by-1 removeremove cycles: 244.9/key, instructions: ( 74.9/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.36 GHz
                        Cuckoo12  165.22   72.86   49.48   49.46   49.47   49.84   49.43  313.83  0.1822      12.77       9.10    40.3 100.000

1-by-1 add
             
add    cycles: 547.3/key, instructions: (148.5/key, 0.27/cycle) cache misses:  0.00/key branch misses: 1.27/key effective frequency 3.36 GHz
0.00%  cycles: 165.9/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 166.1/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 166.0/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 165.1/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.34 GHz
1.00%  cycles: 165.7/key, instructions: ( 68.0/key, 0.41/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1-by-1 removeremove cycles: 213.1/key, instructions: ( 63.9/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.36 GHz
                        Cuckoo16  162.75   63.48   49.28   49.28   49.28   49.36   49.31  310.65  0.0116      17.02      13.07    30.2 100.000

batched add
             
add    cycles: 191.9/key, instructions: (270.0/key, 1.41/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.00%  cycles: 217.3/key, instructions: ( 41.7/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.95/key effective frequency 3.37 GHz
0.25%  cycles: 248.6/key, instructions: ( 49.3/key, 0.20/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.36 GHz
0.50%  cycles: 246.8/key, instructions: ( 56.9/key, 0.23/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.36 GHz
0.75%  cycles: 248.1/key, instructions: ( 64.4/key, 0.26/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.37 GHz
1.00%  cycles: 251.1/key, instructions: ( 72.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                  Bloom12-addAll   57.29    0.00   64.53   74.06   73.37   73.68   74.45  273.35  0.3144      12.00       8.31    44.4 100.000

batched add
             
add    cycles: 266.8/key, instructions: (363.0/key, 1.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.00%  cycles: 226.2/key, instructions: ( 39.9/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.36 GHz
0.25%  cycles: 301.5/key, instructions: ( 51.5/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.36 GHz
0.50%  cycles: 314.7/key, instructions: ( 63.0/key, 0.20/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.37 GHz
0.75%  cycles: 327.4/key, instructions: ( 74.5/key, 0.23/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.36 GHz
1.00%  cycles: 342.5/key, instructions: ( 86.0/key, 0.25/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                  Bloom16-addAll   79.62    0.00   67.34   89.70   93.43   97.43  101.74  349.39  0.0463      16.00      11.08    44.4 100.000

1-by-1 add
             
add    cycles:  80.3/key, instructions: ( 30.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles:  82.4/key, instructions: ( 40.0/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles:  81.7/key, instructions: ( 40.0/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.50%  cycles:  81.7/key, instructions: ( 40.0/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles:  82.0/key, instructions: ( 40.0/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles:  81.6/key, instructions: ( 40.0/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
                    BlockedBloom   23.84    0.00   24.43   24.32   24.29   24.31   24.30   96.84  0.9418      10.67       6.73    58.5 100.000

batched add
             
add    cycles: 194.4/key, instructions: (204.2/key, 1.05/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.09 GHz
0.00%  cycles: 141.4/key, instructions: ( 48.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 141.5/key, instructions: ( 48.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.50%  cycles: 141.6/key, instructions: ( 48.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 141.9/key, instructions: ( 48.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 141.5/key, instructions: ( 48.0/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
                  XorBinaryFuse8   62.88    0.00   42.13   42.09   42.07   42.06   42.11  189.16  0.3915       9.01       8.00    12.6 100.000

batched add
             
add    cycles: 198.1/key, instructions: (202.9/key, 1.02/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.10 GHz
0.00%  cycles: 143.3/key, instructions: ( 46.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.25%  cycles: 143.6/key, instructions: ( 46.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.50%  cycles: 143.2/key, instructions: ( 46.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.75%  cycles: 143.9/key, instructions: ( 46.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 143.7/key, instructions: ( 46.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                 XorBinaryFuse16   63.96    0.00   42.76   42.69   42.72   42.67   42.68  192.06  0.0016      18.01      15.98    12.8 100.000

batched add
             
add    cycles: 211.1/key, instructions: (243.9/key, 1.16/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.13 GHz
0.00%  cycles: 177.3/key, instructions: ( 56.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 177.1/key, instructions: ( 56.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.50%  cycles: 176.8/key, instructions: ( 56.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.75%  cycles: 177.5/key, instructions: ( 56.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 177.0/key, instructions: ( 56.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
            XorBinaryFuse8-4Wise   67.43    0.00   52.68   52.73   52.70   52.68   52.68  225.50  0.3899       8.60       8.00     7.5 100.000

batched add
             
add    cycles: 216.7/key, instructions: (241.9/key, 1.12/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.13 GHz
0.00%  cycles: 175.9/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 176.1/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 175.7/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.75%  cycles: 176.1/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 175.9/key, instructions: ( 54.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
           XorBinaryFuse16-4Wise   69.16    0.00   52.28   52.29   52.32   52.30   52.27  226.04  0.0015      17.21      16.01     7.5 100.000

batched add
             
add    cycles: 251.0/key, instructions: (181.5/key, 0.72/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.26 GHz
0.00%  cycles: 255.5/key, instructions: ( 99.9/key, 0.39/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.36 GHz
0.25%  cycles: 290.6/key, instructions: (111.1/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.36 GHz
0.50%  cycles: 287.7/key, instructions: (122.4/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.37 GHz
0.75%  cycles: 282.3/key, instructions: (133.7/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.36 GHz
1.00%  cycles: 275.7/key, instructions: (144.9/key, 0.53/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.36 GHz
                 HomogRibbon64_8   76.99    0.00   76.03   86.40   85.48   83.99   81.96  325.31  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 273.0/key, instructions: (259.5/key, 0.95/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.26 GHz
0.00%  cycles: 289.2/key, instructions: (114.9/key, 0.40/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.35 GHz
0.25%  cycles: 451.0/key, instructions: (140.4/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.36 GHz
0.50%  cycles: 489.1/key, instructions: (165.9/key, 0.34/cycle) cache misses:  0.00/key branch misses: 0.53/key effective frequency 3.36 GHz
0.75%  cycles: 497.7/key, instructions: (191.4/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 498.7/key, instructions: (216.9/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
                HomogRibbon64_15   83.72    0.00   86.28  134.04  145.52  147.72  148.06  480.69  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 274.7/key, instructions: (176.9/key, 0.64/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.22 GHz
0.00%  cycles: 270.9/key, instructions: (114.7/key, 0.42/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.36 GHz
0.25%  cycles: 283.7/key, instructions: (129.0/key, 0.45/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.36 GHz
0.50%  cycles: 282.3/key, instructions: (143.3/key, 0.51/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.36 GHz
0.75%  cycles: 273.1/key, instructions: (157.6/key, 0.58/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 267.7/key, instructions: (171.9/key, 0.64/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
              StandardRibbon64_8   85.25    0.00   80.51   84.35   83.89   81.12   79.47  330.86  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 295.0/key, instructions: (294.4/key, 1.00/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.23 GHz
0.00%  cycles: 292.9/key, instructions: (123.9/key, 0.42/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.37 GHz
0.25%  cycles: 445.9/key, instructions: (162.1/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.36 GHz
0.50%  cycles: 494.8/key, instructions: (200.4/key, 0.40/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.37 GHz
0.75%  cycles: 507.1/key, instructions: (238.6/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 510.6/key, instructions: (276.9/key, 0.54/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.36 GHz
             StandardRibbon64_15   91.45    0.00   87.03  132.62  146.99  150.70  151.80  492.93  0.0031      17.93      14.98    19.7 100.000
Sort time: 92 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 563.7/key, instructions: (333.6/key, 0.59/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.13 GHz
0.00%  cycles: 157.6/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 157.7/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 157.7/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 157.8/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 157.6/key, instructions: ( 51.0/key, 0.32/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                            Xor8  180.30    0.00   46.68   46.68   46.66   46.67   46.65  320.30  0.3912       9.84       8.00    23.0 100.000

batched add
             
add    cycles: 564.8/key, instructions: (332.3/key, 0.59/cycle) cache misses:  0.00/key branch misses: 1.16/key effective frequency 3.13 GHz
0.00%  cycles: 160.4/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.25%  cycles: 160.8/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 160.7/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 160.8/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 160.9/key, instructions: ( 49.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                           Xor16  180.52    0.00   47.70   47.65   47.68   47.64   47.64  323.50  0.0017      19.68      15.89    23.9 100.000

1-by-1 add
             
add    cycles: 642.7/key, instructions: (172.4/key, 0.27/cycle) cache misses:  0.00/key branch misses: 1.63/key effective frequency 3.37 GHz
0.00%  cycles: 192.2/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 192.2/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 192.6/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 192.2/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 192.6/key, instructions: ( 70.0/key, 0.36/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1-by-1 removeremove cycles: 280.8/key, instructions: ( 74.9/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.38 GHz
                        Cuckoo12  190.44   83.21   57.00   56.98   56.97   56.99   56.97  361.38  0.1830      12.77       9.09    40.4 100.000

1-by-1 add
             
add    cycles: 637.0/key, instructions: (148.6/key, 0.23/cycle) cache misses:  0.00/key branch misses: 1.27/key effective frequency 3.37 GHz
0.00%  cycles: 191.9/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 192.2/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 192.0/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 191.8/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 191.7/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1-by-1 removeremove cycles: 238.3/key, instructions: ( 63.9/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.93/key effective frequency 3.38 GHz
                        Cuckoo16  188.84   70.56   56.85   56.85   56.84   56.91   56.85  359.42  0.0118      17.02      13.06    30.4 100.000

batched add
             
add    cycles: 220.8/key, instructions: (270.0/key, 1.22/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.00%  cycles: 247.7/key, instructions: ( 41.7/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.95/key effective frequency 3.38 GHz
0.25%  cycles: 272.9/key, instructions: ( 49.3/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 270.7/key, instructions: ( 56.9/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.38 GHz
0.75%  cycles: 272.1/key, instructions: ( 64.4/key, 0.24/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 275.4/key, instructions: ( 72.0/key, 0.26/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom12-addAll   65.63    0.00   73.31   80.79   80.05   80.58   81.54  303.39  0.3122      12.00       8.32    44.2 100.000

batched add
             
add    cycles: 304.9/key, instructions: (363.0/key, 1.19/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.00%  cycles: 256.8/key, instructions: ( 39.9/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.38 GHz
0.25%  cycles: 327.5/key, instructions: ( 51.5/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 341.7/key, instructions: ( 63.0/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.38 GHz
0.75%  cycles: 364.8/key, instructions: ( 74.5/key, 0.20/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 373.0/key, instructions: ( 86.0/key, 0.23/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                  Bloom16-addAll   90.61    0.00   76.05   96.94  101.11  108.05  110.67  386.30  0.0466      16.00      11.07    44.6 100.000

1-by-1 add
             
add    cycles:  89.7/key, instructions: ( 30.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles:  95.1/key, instructions: ( 40.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles:  94.0/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles:  94.1/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles:  93.9/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles:  93.9/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                    BlockedBloom   26.58    0.00   28.16   27.83   27.82   27.85   27.83  110.28  0.9446      10.67       6.73    58.6 100.000

batched add
             
add    cycles: 207.1/key, instructions: (204.1/key, 0.99/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.10 GHz
0.00%  cycles: 157.2/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 157.6/key, instructions: ( 48.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 157.4/key, instructions: ( 48.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 157.1/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 157.2/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  XorBinaryFuse8   66.76    0.00   46.54   46.59   46.55   46.60   46.53  206.44  0.3943       9.01       7.99    12.8 100.000

batched add
             
add    cycles: 212.5/key, instructions: (203.3/key, 0.96/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 158.8/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 158.7/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.50%  cycles: 159.0/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 158.6/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 159.1/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                 XorBinaryFuse16   68.26    0.00   47.16   47.18   47.17   47.18   47.17  209.78  0.0015      18.01      15.99    12.7 100.000

batched add
             
add    cycles: 227.4/key, instructions: (244.3/key, 1.07/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.14 GHz
0.00%  cycles: 198.4/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 198.2/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 198.0/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 198.1/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 198.0/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
            XorBinaryFuse8-4Wise   72.41    0.00   58.68   58.77   58.72   58.76   58.69  248.58  0.3912       8.60       8.00     7.6 100.000

batched add
             
add    cycles: 232.7/key, instructions: (242.4/key, 1.04/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.15 GHz
0.00%  cycles: 195.4/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 195.4/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 195.7/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 195.6/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 195.9/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
           XorBinaryFuse16-4Wise   73.91    0.00   58.00   58.01   57.95   57.98   57.92  247.83  0.0014      17.21      16.07     7.1 100.000

batched add
             
add    cycles: 306.2/key, instructions: (181.5/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.29 GHz
0.00%  cycles: 280.3/key, instructions: ( 99.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.38 GHz
0.25%  cycles: 317.7/key, instructions: (111.1/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.36 GHz
0.50%  cycles: 326.4/key, instructions: (122.4/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.37 GHz
0.75%  cycles: 312.8/key, instructions: (133.7/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.36 GHz
1.00%  cycles: 303.6/key, instructions: (144.9/key, 0.48/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
                 HomogRibbon64_8   93.11    0.00   82.91   94.44   96.76   93.09   90.17  367.53  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 325.9/key, instructions: (259.5/key, 0.80/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.28 GHz
0.00%  cycles: 318.7/key, instructions: (114.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.37 GHz
0.25%  cycles: 494.9/key, instructions: (140.4/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.37 GHz
0.50%  cycles: 541.4/key, instructions: (165.9/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.53/key effective frequency 3.37 GHz
0.75%  cycles: 552.2/key, instructions: (191.4/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 555.9/key, instructions: (216.9/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
                HomogRibbon64_15   99.36    0.00   94.59  146.69  160.69  163.74  164.88  537.71  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 328.8/key, instructions: (176.9/key, 0.54/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 295.2/key, instructions: (114.7/key, 0.39/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.37 GHz
0.25%  cycles: 307.8/key, instructions: (129.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.37 GHz
0.50%  cycles: 302.6/key, instructions: (143.3/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 297.2/key, instructions: (157.6/key, 0.53/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 291.9/key, instructions: (171.9/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
              StandardRibbon64_8  101.29    0.00   87.56   91.26   89.62   88.13   86.54  367.15  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 349.8/key, instructions: (294.4/key, 0.84/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 322.5/key, instructions: (123.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 488.1/key, instructions: (162.1/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.37 GHz
0.50%  cycles: 546.1/key, instructions: (200.4/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.38 GHz
0.75%  cycles: 561.7/key, instructions: (238.6/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.37 GHz
1.00%  cycles: 567.3/key, instructions: (276.9/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.37 GHz
             StandardRibbon64_15  107.77    0.00   95.48  144.81  161.68  166.58  168.20  549.82  0.0031      17.93      14.98    19.7 100.000
Sort time: 92 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 548.4/key, instructions: (333.6/key, 0.61/cycle) cache misses:  0.00/key branch misses: 1.16/key effective frequency 3.13 GHz
0.00%  cycles: 153.8/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 153.8/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 153.8/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 153.8/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1.00%  cycles: 153.7/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
                            Xor8  175.10    0.00   45.42   45.43   45.42   45.43   45.41  311.36  0.3941       9.84       7.99    23.2 100.000

batched add
             
add    cycles: 549.2/key, instructions: (332.3/key, 0.61/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.13 GHz
0.00%  cycles: 157.2/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 157.2/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 157.4/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 157.3/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 157.2/key, instructions: ( 49.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
                           Xor16  175.26    0.00   46.44   46.46   46.48   46.47   46.44  314.63  0.0017      19.68      15.84    24.3 100.000

1-by-1 add
             
add    cycles: 626.0/key, instructions: (172.4/key, 0.28/cycle) cache misses:  0.00/key branch misses: 1.63/key effective frequency 3.38 GHz
0.00%  cycles: 185.9/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 185.9/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles: 185.9/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 186.0/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1.00%  cycles: 186.0/key, instructions: ( 70.0/key, 0.38/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1-by-1 removeremove cycles: 272.2/key, instructions: ( 74.9/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.38 GHz
                        Cuckoo12  184.96   80.42   54.91   54.91   54.91   54.94   54.94  349.73  0.1828      12.77       9.10    40.4 100.000

1-by-1 add
             
add    cycles: 616.1/key, instructions: (148.5/key, 0.24/cycle) cache misses:  0.00/key branch misses: 1.27/key effective frequency 3.38 GHz
0.00%  cycles: 185.6/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 185.6/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles: 185.6/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 185.7/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 185.7/key, instructions: ( 68.0/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1-by-1 removeremove cycles: 231.9/key, instructions: ( 63.9/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.93/key effective frequency 3.39 GHz
                        Cuckoo16  182.01   68.50   54.83   54.84   54.84   54.88   54.86  346.57  0.0117      17.02      13.06    30.4 100.000

batched add
             
add    cycles: 212.0/key, instructions: (270.0/key, 1.27/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 241.0/key, instructions: ( 41.7/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.94/key effective frequency 3.39 GHz
0.25%  cycles: 286.5/key, instructions: ( 49.3/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 282.4/key, instructions: ( 56.9/key, 0.20/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.38 GHz
0.75%  cycles: 284.6/key, instructions: ( 64.4/key, 0.23/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 287.5/key, instructions: ( 72.0/key, 0.25/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
                  Bloom12-addAll   62.86    0.00   71.20   84.67   83.47   84.12   84.93  307.90  0.3142      12.00       8.31    44.3 100.000

batched add
             
add    cycles: 305.6/key, instructions: (363.0/key, 1.19/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 256.7/key, instructions: ( 39.9/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.39 GHz
0.25%  cycles: 326.3/key, instructions: ( 51.5/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.39 GHz
0.50%  cycles: 340.3/key, instructions: ( 63.0/key, 0.19/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.38 GHz
0.75%  cycles: 355.8/key, instructions: ( 74.5/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 373.1/key, instructions: ( 86.0/key, 0.23/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom16-addAll   90.62    0.00   75.82   96.37  100.56  105.16  110.29  383.54  0.0469      16.00      11.06    44.7 100.000

1-by-1 add
             
add    cycles:  89.9/key, instructions: ( 30.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.00%  cycles:  93.9/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles:  94.1/key, instructions: ( 40.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles:  94.1/key, instructions: ( 40.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles:  94.2/key, instructions: ( 40.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles:  94.1/key, instructions: ( 40.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                    BlockedBloom   26.56    0.00   27.75   27.82   27.82   27.85   27.82  109.99  0.9408      10.67       6.73    58.4 100.000

batched add
             
add    cycles: 207.2/key, instructions: (203.9/key, 0.98/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 157.1/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 157.2/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles: 157.3/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 157.2/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1.00%  cycles: 157.2/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
                  XorBinaryFuse8   66.62    0.00   46.42   46.45   46.45   46.43   46.42  205.92  0.3894       9.01       8.00    12.5 100.000

batched add
             
add    cycles: 211.7/key, instructions: (203.1/key, 0.96/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.12 GHz
0.00%  cycles: 159.7/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 159.6/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles: 159.6/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 159.6/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 159.6/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
                 XorBinaryFuse16   67.95    0.00   47.16   47.15   47.15   47.18   47.15  209.42  0.0015      18.01      16.00    12.6 100.000

batched add
             
add    cycles: 227.6/key, instructions: (244.4/key, 1.07/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.15 GHz
0.00%  cycles: 198.8/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 198.8/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles: 199.0/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 198.8/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1.00%  cycles: 198.9/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
            XorBinaryFuse8-4Wise   72.29    0.00   58.71   58.72   58.80   58.73   58.74  248.51  0.3918       8.60       8.00     7.6 100.000

batched add
             
add    cycles: 229.6/key, instructions: (241.9/key, 1.05/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.15 GHz
0.00%  cycles: 206.8/key, instructions: ( 54.0/key, 0.26/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 207.8/key, instructions: ( 54.0/key, 0.26/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles: 207.3/key, instructions: ( 54.0/key, 0.26/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 207.0/key, instructions: ( 54.0/key, 0.26/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 206.9/key, instructions: ( 54.0/key, 0.26/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
           XorBinaryFuse16-4Wise   72.87    0.00   61.10   61.37   61.26   61.16   61.10  256.45  0.0012      17.21      16.30     5.6 100.000

batched add
             
add    cycles: 306.4/key, instructions: (181.5/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.29 GHz
0.00%  cycles: 280.7/key, instructions: ( 99.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.38 GHz
0.25%  cycles: 317.8/key, instructions: (111.1/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 316.2/key, instructions: (122.4/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 311.8/key, instructions: (133.7/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.39 GHz
1.00%  cycles: 305.1/key, instructions: (144.9/key, 0.48/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.39 GHz
                 HomogRibbon64_8   93.14    0.00   82.97   93.93   93.42   92.09   90.11  364.65  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 324.1/key, instructions: (259.5/key, 0.80/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.29 GHz
0.00%  cycles: 319.9/key, instructions: (114.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 496.0/key, instructions: (140.4/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.39 GHz
0.50%  cycles: 542.5/key, instructions: (165.9/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.53/key effective frequency 3.38 GHz
0.75%  cycles: 553.7/key, instructions: (191.4/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 556.7/key, instructions: (216.9/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
                HomogRibbon64_15   98.51    0.00   94.56  146.52  160.28  163.61  164.53  536.21  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 329.0/key, instructions: (176.9/key, 0.54/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 296.0/key, instructions: (114.7/key, 0.39/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.38 GHz
0.25%  cycles: 310.8/key, instructions: (129.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.38 GHz
0.50%  cycles: 307.9/key, instructions: (143.3/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 300.7/key, instructions: (157.6/key, 0.52/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.39 GHz
1.00%  cycles: 292.8/key, instructions: (171.9/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.39 GHz
              StandardRibbon64_8  101.11    0.00   87.49   91.88   90.97   88.82   86.49  368.50  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 351.0/key, instructions: (294.4/key, 0.84/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.25 GHz
0.00%  cycles: 322.9/key, instructions: (123.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 490.1/key, instructions: (162.1/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.39 GHz
0.50%  cycles: 548.1/key, instructions: (200.4/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.39 GHz
0.75%  cycles: 563.4/key, instructions: (238.6/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.39 GHz
1.00%  cycles: 568.8/key, instructions: (276.9/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.39 GHz
             StandardRibbon64_15  107.85    0.00   95.44  144.77  161.91  166.42  168.02  549.78  0.0031      17.93      14.98    19.7 100.000
Sort time: 92 ns/key
checking match size... 
                       
generating samples with probability 0 ... 
                                                                                         
generating samples with probability 0.25 ... 
                                                                                         
generating samples with probability 0.5 ... 
                                                                                         
generating samples with probability 0.75 ... 
                                                                                         
generating samples with probability 1 ... 
                                                                                         
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

batched add
             
add    cycles: 547.3/key, instructions: (333.6/key, 0.61/cycle) cache misses:  0.00/key branch misses: 1.16/key effective frequency 3.13 GHz
0.00%  cycles: 153.9/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 153.9/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles: 154.0/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 153.9/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1.00%  cycles: 153.9/key, instructions: ( 51.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
                            Xor8  174.74    0.00   45.46   45.47   45.48   45.47   45.45  311.14  0.3934       9.84       7.99    23.2 100.000

batched add
             
add    cycles: 542.1/key, instructions: (332.3/key, 0.61/cycle) cache misses:  0.00/key branch misses: 1.17/key effective frequency 3.13 GHz
0.00%  cycles: 149.2/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 148.8/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.50%  cycles: 149.3/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 149.2/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1.00%  cycles: 148.7/key, instructions: ( 49.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
                           Xor16  173.24    0.00   44.21   44.28   44.21   44.21   44.25  305.93  0.0014      19.68      16.07    22.4 100.000

1-by-1 add
             
add    cycles: 573.5/key, instructions: (172.4/key, 0.30/cycle) cache misses:  0.00/key branch misses: 1.63/key effective frequency 3.37 GHz
0.00%  cycles: 167.7/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.25%  cycles: 167.0/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.35 GHz
0.50%  cycles: 167.6/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.75%  cycles: 167.4/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
1.00%  cycles: 167.7/key, instructions: ( 70.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1-by-1 removeremove cycles: 252.6/key, instructions: ( 74.9/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.37 GHz
                        Cuckoo12  170.31   74.97   49.80   49.84   49.76   49.77   49.77  319.68  0.1831      12.77       9.09    40.4 100.000

1-by-1 add
             
add    cycles: 635.7/key, instructions: (148.7/key, 0.23/cycle) cache misses:  0.00/key branch misses: 1.28/key effective frequency 3.38 GHz
0.00%  cycles: 192.1/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles: 191.6/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.50%  cycles: 192.3/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 192.4/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1.00%  cycles: 191.8/key, instructions: ( 68.0/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
1-by-1 removeremove cycles: 238.8/key, instructions: ( 63.9/key, 0.27/cycle) cache misses:  0.00/key branch misses: 0.92/key effective frequency 3.38 GHz
                        Cuckoo16  188.32   70.67   56.83   56.88   56.81   56.82   56.85  358.83  0.0115      17.02      13.09    30.0 100.000

batched add
             
add    cycles: 221.6/key, instructions: (270.0/key, 1.22/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.36 GHz
0.00%  cycles: 248.0/key, instructions: ( 41.7/key, 0.17/cycle) cache misses:  0.00/key branch misses: 0.94/key effective frequency 3.38 GHz
0.25%  cycles: 272.1/key, instructions: ( 49.3/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.37 GHz
0.50%  cycles: 270.0/key, instructions: ( 56.9/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.37 GHz
0.75%  cycles: 272.1/key, instructions: ( 64.4/key, 0.24/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 275.2/key, instructions: ( 72.0/key, 0.26/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
                  Bloom12-addAll   65.86    0.00   73.28   80.67   80.03   80.61   81.55  303.54  0.3178      12.00       8.30    44.6 100.000

batched add
             
add    cycles: 309.2/key, instructions: (363.0/key, 1.17/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.37 GHz
0.00%  cycles: 257.3/key, instructions: ( 39.9/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.97/key effective frequency 3.38 GHz
0.25%  cycles: 327.6/key, instructions: ( 51.5/key, 0.16/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 341.5/key, instructions: ( 63.0/key, 0.18/cycle) cache misses:  0.00/key branch misses: 0.51/key effective frequency 3.38 GHz
0.75%  cycles: 356.7/key, instructions: ( 74.5/key, 0.21/cycle) cache misses:  0.00/key branch misses: 0.25/key effective frequency 3.38 GHz
1.00%  cycles: 374.0/key, instructions: ( 86.0/key, 0.23/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                  Bloom16-addAll   91.74    0.00   76.05   96.80  100.95  105.48  110.53  385.62  0.0452      16.00      11.11    44.0 100.000

1-by-1 add
             
add    cycles:  89.9/key, instructions: ( 30.0/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.00%  cycles:  93.9/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.25%  cycles:  94.1/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.50%  cycles:  94.1/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles:  94.1/key, instructions: ( 40.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles:  94.1/key, instructions: ( 40.0/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
                    BlockedBloom   26.56    0.00   27.74   27.81   27.82   27.84   27.82  109.97  0.9411      10.67       6.73    58.5 100.000

batched add
             
add    cycles: 208.9/key, instructions: (204.2/key, 0.98/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.10 GHz
0.00%  cycles: 157.4/key, instructions: ( 48.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 157.4/key, instructions: ( 48.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles: 157.4/key, instructions: ( 48.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 157.4/key, instructions: ( 48.0/key, 0.30/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1.00%  cycles: 157.4/key, instructions: ( 48.0/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
                  XorBinaryFuse8   67.40    0.00   46.49   46.50   46.49   46.49   46.49  206.87  0.3925       9.01       7.99    12.7 100.000

batched add
             
add    cycles: 213.6/key, instructions: (203.2/key, 0.95/cycle) cache misses:  0.00/key branch misses: 0.71/key effective frequency 3.11 GHz
0.00%  cycles: 159.8/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 159.9/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles: 159.9/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
0.75%  cycles: 159.8/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 159.8/key, instructions: ( 46.0/key, 0.29/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
                 XorBinaryFuse16   68.70    0.00   47.21   47.23   47.24   47.22   47.20  210.36  0.0016      18.01      15.94    13.0 100.000

batched add
             
add    cycles: 229.1/key, instructions: (244.0/key, 1.07/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.13 GHz
0.00%  cycles: 198.6/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 198.6/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles: 198.7/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 198.6/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
1.00%  cycles: 198.6/key, instructions: ( 56.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
            XorBinaryFuse8-4Wise   73.15    0.00   58.67   58.65   58.68   58.66   58.65  249.14  0.3917       8.60       8.00     7.6 100.000

batched add
             
add    cycles: 233.8/key, instructions: (242.5/key, 1.04/cycle) cache misses:  0.00/key branch misses: 0.06/key effective frequency 3.14 GHz
0.00%  cycles: 196.1/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.25%  cycles: 196.1/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.50%  cycles: 196.1/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
0.75%  cycles: 196.3/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.38 GHz
1.00%  cycles: 196.1/key, instructions: ( 54.0/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.00/key effective frequency 3.39 GHz
           XorBinaryFuse16-4Wise   74.38    0.00   57.92   57.92   57.90   57.98   57.92  248.16  0.0012      17.21      16.31     5.5 100.000

batched add
             
add    cycles: 306.4/key, instructions: (181.5/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.83/key effective frequency 3.28 GHz
0.00%  cycles: 279.6/key, instructions: ( 99.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 1.01/key effective frequency 3.38 GHz
0.25%  cycles: 318.1/key, instructions: (111.1/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.80/key effective frequency 3.38 GHz
0.50%  cycles: 316.0/key, instructions: (122.4/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 311.7/key, instructions: (133.7/key, 0.43/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.39 GHz
1.00%  cycles: 304.7/key, instructions: (144.9/key, 0.48/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.39 GHz
                 HomogRibbon64_8   93.33    0.00   82.65   93.99   93.37   92.05   90.01  364.57  0.4121       8.75       7.92    10.4 100.000

batched add
             
add    cycles: 324.7/key, instructions: (259.5/key, 0.80/cycle) cache misses:  0.00/key branch misses: 0.85/key effective frequency 3.28 GHz
0.00%  cycles: 320.5/key, instructions: (114.9/key, 0.36/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 495.8/key, instructions: (140.4/key, 0.28/cycle) cache misses:  0.00/key branch misses: 0.81/key effective frequency 3.39 GHz
0.50%  cycles: 542.5/key, instructions: (165.9/key, 0.31/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.38 GHz
0.75%  cycles: 553.6/key, instructions: (191.4/key, 0.35/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 556.6/key, instructions: (216.9/key, 0.39/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
                HomogRibbon64_15   98.97    0.00   94.71  146.46  160.29  163.61  164.53  536.73  0.0045      16.82      14.44    16.4 100.000

batched add
             
add    cycles: 328.7/key, instructions: (176.9/key, 0.54/cycle) cache misses:  0.00/key branch misses: 0.68/key effective frequency 3.24 GHz
0.00%  cycles: 298.4/key, instructions: (114.7/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.00/key effective frequency 3.38 GHz
0.25%  cycles: 310.8/key, instructions: (129.0/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.79/key effective frequency 3.38 GHz
0.50%  cycles: 303.0/key, instructions: (143.3/key, 0.47/cycle) cache misses:  0.00/key branch misses: 0.52/key effective frequency 3.38 GHz
0.75%  cycles: 297.7/key, instructions: (157.6/key, 0.53/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 292.7/key, instructions: (171.9/key, 0.59/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
              StandardRibbon64_8  101.32    0.00   88.20   91.81   89.54   87.96   86.46  367.70  0.7815       8.37       7.00    19.6 100.000

batched add
             
add    cycles: 350.2/key, instructions: (294.4/key, 0.84/cycle) cache misses:  0.00/key branch misses: 0.69/key effective frequency 3.25 GHz
0.00%  cycles: 323.7/key, instructions: (123.9/key, 0.38/cycle) cache misses:  0.00/key branch misses: 1.02/key effective frequency 3.38 GHz
0.25%  cycles: 488.9/key, instructions: (162.1/key, 0.33/cycle) cache misses:  0.00/key branch misses: 0.82/key effective frequency 3.38 GHz
0.50%  cycles: 547.0/key, instructions: (200.4/key, 0.37/cycle) cache misses:  0.00/key branch misses: 0.54/key effective frequency 3.38 GHz
0.75%  cycles: 563.2/key, instructions: (238.6/key, 0.42/cycle) cache misses:  0.00/key branch misses: 0.27/key effective frequency 3.38 GHz
1.00%  cycles: 568.5/key, instructions: (276.9/key, 0.49/cycle) cache misses:  0.00/key branch misses: 0.02/key effective frequency 3.38 GHz
             StandardRibbon64_15  107.90    0.00   95.65  144.44  161.60  166.44  168.02  549.59  0.0031      17.93      14.98    19.7 100.000
Sort time: 91 ns/key


==> letter.txt <==
Dear Editor, 

We would like to submit the manuscript "Binary Fuse Filters: Fast and Smaller Than Xor Filters" for publication in your journal. It builds on another paper by us published in your journal in 2020 (JEA-19-0016): 

Xor Filters: Faster and Smaller Than Bloom and Cuckoo Filters, Journal of Experimental Algorithmics 25 (1), 2020

On main contribution is the implementation and benchmarking of a refined technique based this time on recent work by Dietzfelbinger and Walzer. In practical terms, it makes our 2020 obsolete.

All our experiments are fully reproducible. All the necessary code and instructions will be found at https://github.com/FastFilter/fastfilter_cpp

We deliberately kept the manuscript short and as simple as possible. We hope that it could be of interest to a broad range of readers.

The manuscript is entirely novel. It has not been submitted elsewhere. It has not circulated in any way, though the code is obviously public.

Sincerely yours,

The authors

==> notes.txt <==

I have cleaned up and simplified the paper up to section 3.4 about. You can review what I did. I suggest we keep things as simple as possible.

I think we need to finish section 3 by cleaning up xor+.

I think we need to explain more fully how xor+ is implemented and we need to finish the analysis... I tried to flesh it out, but it might be helpful if you could provide more details...

https://www.overleaf.com/project/5b9fc12f16943e7b1b454b22

In particular, I am trying to come up with cost model of some kind.

Ok, so out of 1.23*N elements, N elements are occupied.

You arrange it so that we have 0.36 empty spaces in the last third (1.23*N/3), so you have (1-0.36)*1.23/3=0.2624 of your N occupied elements.

Ok. So you use 1.23*N*2*k/3 for the first two thirds, and then
0.2624*N*k + 1.23*N/3*1.25 (25% for Rank9?)....

In any case, I end up with....

1.23*2*8/3 + 0.2624*8+1.23*1.25/3 = 9.17 bits per element....

If 'k' is a parameter, I get...
1.0824 * k + 0.51

Maybe this is bullshit and incorrect... but I think you can see where I am going with this...


================================

Since we are introducing Xor+, then we need to re-add Xor+ to the experimental results.

================================

It is fine to omit Golomb compressed sequence in the figures, but we should add a table with reported speeds.

================================

The appendices are too messy right now to be useful, in my opinion. I suggest we focus on trying to finish a simple paper before we produce complicated experiments.


==> referees.txt <==
Rasmus Pagh pagh@itu.dk

Mitzenmacher, Michael

==> stream.txt <==
n, binbits, bintime, bin4bits, bin4time, xorbits, xortime, bloombits, bloomtime
1000,	11.264,23,	11.008,28,	10.096,33,	12.032,25
1122,	10.9519,23,	10.9519,27,	10.0677,33,	12.0357,25
1258,	11.3959,23,	10.9889,27,	10.0413,34,	12.0064,26
1412,	11.6034,23,	10.8782,27,	10.017,36,	12.0113,25
1584,	11.6364,23,	10.6667,27,	10,37,	12,25
1778,	11.5186,23,	10.6547,27,	9.97975,38,	12.0225,26
1995,	11.2922,23,	10.5223,28,	9.96491,43,	12.0301,25
2238,	10.9812,24,	10.5237,27,	9.95174,42,	12.0107,25
2511,	10.6029,23,	10.399,27,	9.94026,44,	12.0048,25
2818,	10.9013,24,	10.3563,27,	9.93045,45,	12.0142,25
3162,	11.0108,23,	10.3631,27,	9.9203,47,	12.0025,25
3548,	10.3901,24,	10.3901,27,	9.91206,48,	12.0135,26
3981,	11.3178,24,	10.2889,27,	9.90304,48,	12.009,25
4466,	11.0058,24,	10.0887,27,	9.897,49,	12.009,25
5011,	10.6262,25,	10.0132,27,	9.89024,49,	12.0056,25
5623,	10.9266,24,	10.016,27,	9.88511,50,	12.0078,25
6309,	10.3877,25,	9.90078,27,	9.88049,49,	12.0006,25
7079,	10.415,25,	9.83642,28,	9.87597,51,	12.0062,25
7943,	10.3135,26,	9.79781,27,	9.87133,49,	12.0055,25
8912,	10.1113,27,	9.88151,27,	9.86804,49,	12,25
9999,	10.241,26,	9.83138,27,	9.86499,49,	12.0012,25
11220,	10.2217,28,	9.67415,27,	9.86239,49,	12.0014,25
12589,	10.4116,27,	9.59822,27,	9.86004,50,	12.0029,25
14125,	10.4394,27,	9.56942,27,	9.8577,50,	12.0025,25
15848,	10.3382,28,	9.56285,29,	9.85613,50,	12.002,25
17782,	10.1352,27,	9.55933,27,	9.85401,50,	12.0031,26
19952,	9.85405,28,	9.44346,27,	9.85245,51,	12,25
22387,	9.88002,28,	9.42261,27,	9.85143,51,	12.0013,25
25118,	9.78422,28,	9.37654,27,	9.85015,52,	12.001,25
28183,	9.88284,28,	9.44683,27,	9.84906,53,	12.0016,26
31622,	9.84429,28,	9.32617,28,	9.84808,53,	12.0018,26
35481,	9.69713,28,	9.35081,27,	9.84707,53,	12.0006,26
39810,	9.87732,28,	9.25998,28,	9.84637,53,	12.001,26
44668,	9.90347,28,	9.26157,28,	9.84562,54,	12.0011,27
50118,	9.80725,28,	9.23517,28,	9.84509,54,	12.0011,26
56234,	9.61468,28,	9.17765,28,	9.84444,55,	12.0001,27
63095,	9.60786,29,	9.15344,28,	9.84395,66,	12.0007,26
70794,	9.48871,29,	9.08371,28,	9.84355,65,	12.0001,26
79432,	9.48817,28,	9.07564,29,	9.84319,65,	12.0004,27
89125,	9.55925,28,	9.09967,28,	9.84281,63,	12,26
99999,	9.50282,29,	9.01129,28,	9.8425,60,	12.0001,27
112201,	9.49154,29,	8.98045,29,	9.84227,63,	12.0002,28
125892,	9.37032,31,	8.97989,29,	9.84202,62,	12.0001,27
141253,	9.51122,30,	8.93127,29,	9.8418,62,	12,28
158489,	9.51062,30,	8.89036,29,	9.84159,63,	12.0001,28
177827,	9.39772,30,	8.89098,29,	9.84143,61,	12.0002,27
199526,	9.36107,30,	8.82732,29,	9.84124,62,	12.0003,28
223872,	9.36764,30,	8.85535,29,	9.84112,62,	12,28
251188,	9.2621,29,	8.80552,30,	9.84101,63,	12.0001,28
281838,	9.30123,30,	8.77804,30,	9.84089,61,	12.0001,28
316227,	9.22234,30,	8.75604,30,	9.8408,60,	12.0001,29
354813,	9.23529,30,	8.72735,30,	9.8407,63,	12.0001,29
398107,	9.21867,30,	8.68366,30,	9.84063,65,	12.0002,29
446683,	9.24317,31,	8.6563,30,	9.84057,64,	12.0001,29
501187,	9.15331,32,	8.66295,30,	9.84051,69,	12.0001,29
562341,	9.09023,32,	8.62406,30,	9.84045,72,	12,29
630957,	9.14035,33,	8.62101,32,	9.8404,74,	12.0001,29
707945,	9.07207,35,	8.60921,33,	9.84036,80,	12,29
794328,	9.07555,36,	8.62177,34,	9.84032,86,	12,29
891250,	9.04452,38,	8.60332,36,	9.84028,90,	12,29
999999,	9.04398,39,	8.61799,37,	9.84025,91,	12,29
1122018,	9.0534,39,	8.61533,38,	9.84023,92,	12,29
1258925,	9.00588,39,	8.61545,38,	9.8402,91,	12,29
1412537,	9.00081,43,	8.60645,39,	9.84018,94,	12,29
1584893,	9.01439,43,	8.60089,39,	9.84016,94,	12,30
1778279,	9.06599,43,	8.60532,39,	9.84014,95,	12,29
1995262,	9.06544,43,	8.6056,43,	9.84013,96,	12,29
2238721,	9.01635,45,	8.60651,44,	9.84011,99,	12,29
2511886,	9.02726,44,	8.60982,45,	9.8401,100,	12,29
2818382,	9.02219,46,	8.60363,45,	9.84009,102,	12,29
3162277,	9.0358,45,	8.60059,45,	9.84008,103,	12,29
3548133,	9.01363,46,	8.60728,45,	9.84007,104,	12,29
3981071,	9.02112,45,	8.60957,44,	9.84006,105,	12,29
4466835,	9.00842,45,	8.61228,44,	9.84006,105,	12,28
5011872,	9.0487,49,	8.60411,44,	9.84005,108,	12,29
5623413,	9.04361,49,	8.60075,48,	9.84004,109,	12,29
6309573,	9.0157,49,	8.60023,48,	9.84004,111,	12,31
7079457,	9.03503,49,	8.6092,48,	9.84004,112,	12,33
7943282,	9.00954,49,	8.61352,48,	9.84003,113,	12,36
8912509,	9.00039,54,	8.60331,48,	9.84003,115,	12,40
9999999,	9.01775,48,	8.61143,48,	9.84002,117,	12,43
11220184,	9.01835,48,	8.60949,48,	9.84002,121,	12,44
12589254,	9.01629,48,	8.61024,48,	9.84002,126,	12,46
14125375,	9.00081,49,	8.60181,48,	9.84002,130,	12,45
15848931,	9.03093,52,	8.60089,52,	9.84002,134,	12,43
17782794,	9.02176,52,	8.609,52,	9.84001,137,	12,43
19952623,	9.01289,52,	8.6056,52,	9.84001,138,	12,43
22387211,	9.01635,52,	8.60651,52,	9.84001,140,	12,43
25118864,	9.01683,52,	8.60982,52,	9.84001,141,	12,42
28183829,	9.00358,52,	8.60363,52,	9.84001,140,	12,41
31622776,	9.00264,52,	8.60473,55,	9.84001,136,	12,42
35481338,	9.01363,52,	8.60728,56,	9.84001,137,	12,42
39810717,	9.00795,52,	8.60628,56,	9.84001,137,	12,42
44668359,	9.00254,52,	8.60347,56,	9.84001,138,	12,42
50118723,	9.00685,52,	8.60934,55,	9.84001,138,	12,42
56234132,	9.00631,54,	8.60541,55,	9.84,138,	12,42
63095734,	9.00739,54,	8.60023,59,	9.84,138,	12,41
70794578,	9.00541,54,	8.6055,59,	9.84,139,	12,41
79432823,	9.00294,54,	8.60031,60,	9.84,139,	12,41
89125093,	9.00039,54,	8.60037,60,	9.84,139,	12,41
99999999,	9.00727,55,	8.60357,60,	9.84,140,	12,40

==> whyfaster.txt <==
So on my laptop and on an AMD Rome processor, I am getting that  XorBinaryFuse8-Naive is faster than Xor8 with its optimizations and I could not understand how it could be. Invoking 'locality' without a mechanism is not something that I would do. For a paper, we need an actual explanation. I think I have something I like.

One thing that I finally figured out is that on the AMD processor, the "cache misses" performance counters are not working. So the '0' I am getting is not reflective of the lack of cache misses but rather it means that it does not work (it always returns 0).

If we run the benchmark on my skylake server, then I get to see the cache misses. As you would expect, the Xor8 implementation has half the cache misses as the Xor8Naive implementation.

XorBinaryFuse8-Naive has about as many cache misses as Xor8. But it has half as many instructions. Overall, they (XorBinaryFuse8-Naive and Xor8) run at the same speed. On skylake, XorBinaryFuse8-Naive is thus not faster than Xor8 despite having far fewer instructions but I suspect it has to do with limited memory-level parallelism on skylake (compared to more recent processors). A Zen 2 processor may issue many loads and stores but if you have too many instructions, it won't be able to do it... the skylake processor has limited ability to issue many loads/stores in the first place so it is going to stall even if you have few instructions.

The Fuse8-singleheader has many more cache misses and, understandably, it is slower. As I demonstrate below, however, merely increasing 'locality' (by increasing the segment count), does change anything much. However, doubling the segment size with XorBinaryFuse8-Naive does seem to increase cache misses and makes things slower.
I do not think that it is as trivial as "making the accesses closer helps the cache" because the following simulation based a reduction of our code shows no difference (it models the initial part of the process):https://github.com/lemire/Code-used-on-Daniel-Lemire-s-blog/tree/master/extra/xor

To understand what is going on, I modified the Go code to record the accesses *per segment*. Every 1000000 accesses, I print, for every segment, the number of accesses since the last time, and the number of accesses in total. You can see that the accesses travel like a wave... That is, for 1000000 accesses, there are whole segments that are entirely untouched. It becomes a lot clearer in my mind how we can get so much faster builds... we are effectively scanning through. I think that these printed out arrays can be turned into a useful plot.
This nails it for me. I'll be able to go back to writing the paper.

1000000
recent accesses : 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 3 15 39 163 448 1578 4057 15004 24960 33733 43731 52786 58392 60755 61108 60954 61074 60975 61053 61156 61057 61134 61257 61094 54689 38784 
total accesses  : 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 3 15 39 163 448 1578 4057 15004 24960 33733 43731 52786 58392 60755 61108 60954 61074 60975 61053 61156 61057 61134 61257 61094 54689 38784 

2000000
recent accesses : 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 5 11 22 64 205 635 2131 5054 19517 27845 37895 47926 55880 59849 60921 61084 61098 60971 60993 61150 60972 60606 59626 57083 46004 36134 27366 17386 8374 2716 448 27 0 0 0 0 0 0 0 0 0 0 0 
total accesses  : 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 5 11 22 64 205 635 2131 5054 19517 27845 37895 47926 55880 59849 60921 61084 61099 60974 61008 61189 61135 61054 61204 61140 61008 61094 61099 61117 61160 61108 61203 61135 60954 61074 60975 61053 61156 61057 61134 61257 61094 54689 38784 

3000000
recent accesses : 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 6 20 38 94 337 1190 3291 11456 22922 31062 40922 50523 57221 60238 60968 61107 61069 61068 61096 61017 61031 60389 58915 56116 41707 33347 23234 13139 5123 1223 128 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
total accesses  : 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 6 20 38 94 337 1190 3291 11456 22922 31062 40922 50523 57221 60238 60968 61109 61074 61079 61118 61081 61236 61024 61046 61170 61224 61192 61129 61065 61003 61072 61049 61086 61099 60974 61008 61189 61135 61054 61204 61140 61008 61094 61099 61117 61160 61108 61203 61135 60954 61074 60975 61053 61156 61057 61134 61257 61094 54689 38784 

4000000
recent accesses : 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 4 4 15 56 174 498 1636 4222 15725 25495 34805 45058 53856 59082 60810 61163 61176 61058 61132 61036 61039 60832 59900 57792 49630 38189 30006 20264 10642 3822 807 71 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
total accesses  : 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 4 4 15 56 174 498 1636 4222 15725 25495 34805 45058 53856 59082 60810 61163 61177 61064 61152 61074 61133 61169 61090 61083 61086 61111 61068 61186 61165 61043 61045 61039 61110 61074 61079 61118 61081 61236 61024 61046 61170 61224 61192 61129 61065 61003 61072 61049 61086 61099 60974 61008 61189 61135 61054 61204 61140 61008 61094 61099 61117 61160 61108 61203 61135 60954 61074 60975 61053 61156 61057 61134 61257 61094 54689 38784 

5000000
recent accesses : 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 2 4 23 71 196 645 2225 5332 20316 28944 39221 49260 56520 60065 61136 61121 61083 61093 61027 61037 60917 60668 59422 56949 45289 35544 26362 16045 7172 2023 274 13 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
total accesses  : 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 2 4 23 71 196 645 2225 5332 20316 28944 39221 49260 56520 60065 61136 61121 61087 61097 61042 61093 61091 61166 61058 61171 61014 61039 61167 61103 61028 61105 61084 61176 61177 61064 61152 61074 61133 61169 61090 61083 61086 61111 61068 61186 61165 61043 61045 61039 61110 61074 61079 61118 61081 61236 61024 61046 61170 61224 61192 61129 61065 61003 61072 61049 61086 61099 60974 61008 61189 61135 61054 61204 61140 61008 61094 61099 61117 61160 61108 61203 61135 60954 61074 60975 61053 61156 61057 61134 61257 61094 54689 38784 

6000000
recent accesses : 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 9 35 115 364 1148 3262 10137 23472 32532 42969 52292 58340 60578 61059 61057 61153 61133 61123 60904 60796 60270 58862 55806 40768 32148 21973 11995 4573 1020 101 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
total accesses  : 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 9 35 115 364 1148 3262 10137 23472 32532 42969 52292 58340 60578 61060 61057 61155 61137 61146 60975 60992 60915 61087 61138 61084 61092 61194 61255 61093 61085 61237 61124 61087 61097 61042 61093 61091 61166 61058 61171 61014 61039 61167 61103 61028 61105 61084 61176 61177 61064 61152 61074 61133 61169 61090 61083 61086 61111 61068 61186 61165 61043 61045 61039 61110 61074 61079 61118 61081 61236 61024 61046 61170 61224 61192 61129 61065 61003 61072 61049 61086 61099 60974 61008 61189 61135 61054 61204 61140 61008 61094 61099 61117 61160 61108 61203 61135 60954 61074 60975 61053 61156 61057 61134 61257 61094 54689 38784 

7000000
recent accesses : 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 3 14 57 225 575 1894 4571 17032 26476 35878 46048 54587 59479 60922 61096 61030 61030 61096 61058 61121 60768 59947 57794 50902 37566 28615 18165 8783 2774 464 28 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
total accesses  : 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 3 14 57 225 575 1894 4571 17032 26476 35878 46048 54587 59479 60922 61096 61030 61033 61105 61093 61236 61132 61095 61056 61039 61038 61147 61134 61075 61114 61042 61088 61057 61155 61137 61146 60975 60992 60915 61087 61138 61084 61092 61194 61255 61093 61085 61237 61124 61087 61097 61042 61093 61091 61166 61058 61171 61014 61039 61167 61103 61028 61105 61084 61176 61177 61064 61152 61074 61133 61169 61090 61083 61086 61111 61068 61186 61165 61043 61045 61039 61110 61074 61079 61118 61081 61236 61024 61046 61170 61224 61192 61129 61065 61003 61072 61049 61086 61099 60974 61008 61189 61135 61054 61204 61140 61008 61094 61099 61117 61160 61108 61203 61135 60954 61074 60975 61053 61156 61057 61134 61257 61094 54689 38784 

8000000
recent accesses : 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 3 6 27 75 237 681 2355 5614 21138 29973 40397 50347 57340 60460 61205 61230 61074 61104 61289 61053 60853 60662 59169 56551 44050 34636 25280 14919 6409 1659 194 9 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
total accesses  : 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 3 6 27 75 237 681 2355 5614 21138 29973 40397 50347 57340 60460 61205 61230 61076 61107 61303 61110 61078 61237 61063 61122 61082 61112 61158 60967 60996 61138 61116 61105 61030 61033 61105 61093 61236 61132 61095 61056 61039 61038 61147 61134 61075 61114 61042 61088 61057 61155 61137 61146 60975 60992 60915 61087 61138 61084 61092 61194 61255 61093 61085 61237 61124 61087 61097 61042 61093 61091 61166 61058 61171 61014 61039 61167 61103 61028 61105 61084 61176 61177 61064 61152 61074 61133 61169 61090 61083 61086 61111 61068 61186 61165 61043 61045 61039 61110 61074 61079 61118 61081 61236 61024 61046 61170 61224 61192 61129 61065 61003 61072 61049 61086 61099 60974 61008 61189 61135 61054 61204 61140 61008 61094 61099 61117 61160 61108 61203 61135 60954 61074 60975 61053 61156 61057 61134 61257 61094 54689 38784 

9000000
recent accesses : 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 3 22 54 176 459 1480 3810 13681 24077 32795 42872 52084 58149 60614 61125 61121 61048 61162 61083 61116 60822 60465 58707 55582 39972 31106 20792 10862 3888 806 66 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
total accesses  : 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 3 22 54 176 459 1480 3810 13681 24077 32795 42872 52084 58149 60614 61125 61122 61051 61168 61110 61191 61059 61146 61062 61196 61110 61079 61189 61209 61228 61266 61271 61230 61076 61107 61303 61110 61078 61237 61063 61122 61082 61112 61158 60967 60996 61138 61116 61105 61030 61033 61105 61093 61236 61132 61095 61056 61039 61038 61147 61134 61075 61114 61042 61088 61057 61155 61137 61146 60975 60992 60915 61087 61138 61084 61092 61194 61255 61093 61085 61237 61124 61087 61097 61042 61093 61091 61166 61058 61171 61014 61039 61167 61103 61028 61105 61084 61176 61177 61064 61152 61074 61133 61169 61090 61083 61086 61111 61068 61186 61165 61043 61045 61039 61110 61074 61079 61118 61081 61236 61024 61046 61170 61224 61192 61129 61065 61003 61072 61049 61086 61099 60974 61008 61189 61135 61054 61204 61140 61008 61094 61099 61117 61160 61108 61203 61135 60954 61074 60975 61053 61156 61057 61134 61257 61094 54689 38784 

10000000
recent accesses : 
58 128 235 610 1972 4958 18160 27528 36863 46993 55101 59532 60954 61082 61035 61094 61062 60976 60866 60591 59637 57310 47333 36885 28364 18215 9016 2937 474 31 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
total accesses  : 
58 128 235 610 1972 4958 18160 27528 36863 46993 55101 59532 60954 61082 61036 61097 61084 61030 61042 61050 61117 61120 61014 60962 61159 61087 61100 61086 61088 61156 61122 61051 61168 61110 61191 61059 61146 61062 61196 61110 61079 61189 61209 61228 61266 61271 61230 61076 61107 61303 61110 61078 61237 61063 61122 61082 61112 61158 60967 60996 61138 61116 61105 61030 61033 61105 61093 61236 61132 61095 61056 61039 61038 61147 61134 61075 61114 61042 61088 61057 61155 61137 61146 60975 60992 60915 61087 61138 61084 61092 61194 61255 61093 61085 61237 61124 61087 61097 61042 61093 61091 61166 61058 61171 61014 61039 61167 61103 61028 61105 61084 61176 61177 61064 61152 61074 61133 61169 61090 61083 61086 61111 61068 61186 61165 61043 61045 61039 61110 61074 61079 61118 61081 61236 61024 61046 61170 61224 61192 61129 61065 61003 61072 61049 61086 61099 60974 61008 61189 61135 61054 61204 61140 61008 61094 61099 61117 61160 61108 61203 61135 60954 61074 60975 61053 61156 61057 61134 61257 61094 54689 38784 
final:
10452399
recent accesses : 
38704 54422 60893 60449 59145 56115 42983 33616 24255 14136 5961 1535 181 4 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
total accesses  : 
38762 54550 61128 61059 61117 61073 61143 61144 61118 61129 61062 61067 61135 61086 61036 61097 61084 61030 61042 61050 61117 61120 61014 60962 61159 61087 61100 61086 61088 61156 61122 61051 61168 61110 61191 61059 61146 61062 61196 61110 61079 61189 61209 61228 61266 61271 61230 61076 61107 61303 61110 61078 61237 61063 61122 61082 61112 61158 60967 60996 61138 61116 61105 61030 61033 61105 61093 61236 61132 61095 61056 61039 61038 61147 61134 61075 61114 61042 61088 61057 61155 61137 61146 60975 60992 60915 61087 61138 61084 61092 61194 61255 61093 61085 61237 61124 61087 61097 61042 61093 61091 61166 61058 61171 61014 61039 61167 61103 61028 61105 61084 61176 61177 61064 61152 61074 61133 61169 61090 61083 61086 61111 61068 61186 61165 61043 61045 61039 61110 61074 61079 61118 61081 61236 61024 61046 61170 61224 61192 61129 61065 61003 61072 61049 61086 61099 60974 61008 61189 61135 61054 61204 61140 61008 61094 61099 61117 61160 61108 61203 61135 60954 61074 60975 61053 61156 61057 61134 61257 61094 54689 38784 










Here are the numbers of a skylake processor (GCC):
$ ./bulk-insert-and-query.exe 100000000 0,1000,71,96,110
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

add    cycles: 424.8/key, instructions: (335.2/key, 0.79/cycle) cache misses: 16.82/key branch misses: 1.24/key
0.00%  cycles: 113.0/key, instructions: ( 49.0/key, 0.43/cycle) cache misses:  5.18/key branch misses: 0.00/key
0.25%  cycles: 113.0/key, instructions: ( 49.0/key, 0.43/cycle) cache misses:  5.18/key branch misses: 0.00/key
0.50%  cycles: 113.0/key, instructions: ( 49.0/key, 0.43/cycle) cache misses:  5.18/key branch misses: 0.00/key
0.75%  cycles: 113.0/key, instructions: ( 49.0/key, 0.43/cycle) cache misses:  5.18/key branch misses: 0.00/key
1.00%  cycles: 113.0/key, instructions: ( 49.0/key, 0.43/cycle) cache misses:  5.18/key branch misses: 0.00/key
                            Xor8  128.52    0.00   30.67   30.68   30.66   30.66   30.67  220.52  0.3891       9.84       8.01    22.9 100.000

add    cycles: 654.8/key, instructions: (166.8/key, 0.25/cycle) cache misses: 30.24/key branch misses: 1.63/key
0.00%  cycles: 113.1/key, instructions: ( 49.0/key, 0.43/cycle) cache misses:  5.18/key branch misses: 0.00/key
0.25%  cycles: 113.0/key, instructions: ( 49.0/key, 0.43/cycle) cache misses:  5.18/key branch misses: 0.00/key
0.50%  cycles: 113.0/key, instructions: ( 49.0/key, 0.43/cycle) cache misses:  5.18/key branch misses: 0.00/key
0.75%  cycles: 113.0/key, instructions: ( 49.0/key, 0.43/cycle) cache misses:  5.18/key branch misses: 0.00/key
1.00%  cycles: 113.0/key, instructions: ( 49.0/key, 0.43/cycle) cache misses:  5.18/key branch misses: 0.00/key
                       Xor8naive  186.87    0.00   30.69   30.68   30.68   30.67   30.67  278.90  0.3893       9.84       8.00    22.9 100.000

add    cycles: 541.5/key, instructions: (180.5/key, 0.33/cycle) cache misses: 25.94/key branch misses: 1.71/key
0.00%  cycles: 128.7/key, instructions: ( 59.0/key, 0.46/cycle) cache misses:  5.90/key branch misses: 0.00/key
0.25%  cycles: 128.7/key, instructions: ( 59.0/key, 0.46/cycle) cache misses:  5.90/key branch misses: 0.00/key
0.50%  cycles: 128.7/key, instructions: ( 59.0/key, 0.46/cycle) cache misses:  5.90/key branch misses: 0.00/key
0.75%  cycles: 128.7/key, instructions: ( 59.0/key, 0.46/cycle) cache misses:  5.90/key branch misses: 0.00/key
1.00%  cycles: 128.8/key, instructions: ( 59.0/key, 0.46/cycle) cache misses:  5.91/key branch misses: 0.00/key
              Fuse8-singleheader  157.72    0.00   34.97   34.94   34.94   34.95   34.96  262.57  0.3913       9.10       8.00    13.8 100.000

add    cycles: 430.9/key, instructions: (147.4/key, 0.34/cycle) cache misses: 18.17/key branch misses: 2.14/key
0.00%  cycles: 109.4/key, instructions: ( 46.0/key, 0.42/cycle) cache misses:  4.96/key branch misses: 0.00/key
0.25%  cycles: 109.4/key, instructions: ( 46.0/key, 0.42/cycle) cache misses:  4.96/key branch misses: 0.00/key
0.50%  cycles: 109.4/key, instructions: ( 46.0/key, 0.42/cycle) cache misses:  4.96/key branch misses: 0.00/key
0.75%  cycles: 109.4/key, instructions: ( 46.0/key, 0.42/cycle) cache misses:  4.96/key branch misses: 0.00/key
1.00%  cycles: 109.4/key, instructions: ( 46.0/key, 0.42/cycle) cache misses:  4.96/key branch misses: 0.00/key
            XorBinaryFuse8-Naive  125.56    0.00   29.71   29.72   29.71   29.70   29.72  214.70  0.3889       9.01       8.01    12.5 100.000

add    cycles: 432.2/key, instructions: (160.4/key, 0.37/cycle) cache misses: 17.80/key branch misses: 2.11/key
0.00%  cycles: 109.3/key, instructions: ( 46.0/key, 0.42/cycle) cache misses:  4.97/key branch misses: 0.00/key
0.25%  cycles: 109.3/key, instructions: ( 46.0/key, 0.42/cycle) cache misses:  4.97/key branch misses: 0.00/key
0.50%  cycles: 109.3/key, instructions: ( 46.0/key, 0.42/cycle) cache misses:  4.97/key branch misses: 0.00/key
0.75%  cycles: 109.3/key, instructions: ( 46.0/key, 0.42/cycle) cache misses:  4.97/key branch misses: 0.00/key
1.00%  cycles: 109.3/key, instructions: ( 46.0/key, 0.42/cycle) cache misses:  4.97/key branch misses: 0.00/key
           XorBinaryFuse8-BNaive  125.92    0.00   29.69   29.68   29.67   29.70   29.67  214.96  0.3877       9.01       8.01    12.4 100.000


==================modified code============================
$ git diff
diff --git a/src/xorfilter/fusefilter_singleheader.h b/src/xorfilter/fusefilter_singleheader.h
index c50c0c3..ac3cb9d 100644
--- a/src/xorfilter/fusefilter_singleheader.h
+++ b/src/xorfilter/fusefilter_singleheader.h
@@ -8,7 +8,7 @@
 #include <string.h>

 #ifndef XOR_MAX_ITERATIONS
-#define XOR_MAX_ITERATIONS 100 // probabillity of success should always be > 0.5 so 100 iterations is highly unlikely
+#define XOR_MAX_ITERATIONS 200 // probabillity of success should always be > 0.5 so 100 iterations is highly unlikely
 #endif

 /**
@@ -320,4 +320,4 @@ bool fuse8_populate(const uint64_t *keys, uint32_t size, fuse8_t *filter) {
   return true;
 }

-#endif
\ No newline at end of file
+#endif
diff --git a/src/xorfilter/xor_binary_fuse_filter.h b/src/xorfilter/xor_binary_fuse_filter.h
index 1d87faf..ea649e7 100644
--- a/src/xorfilter/xor_binary_fuse_filter.h
+++ b/src/xorfilter/xor_binary_fuse_filter.h
@@ -14,7 +14,7 @@ using namespace hashing;
 size_t calculateSegmentLength(size_t arity, size_t size) {
   size_t segmentLength;
   if (arity == 3) {
-    segmentLength = 2L << (int) (0.831 * log(size) + 0.75 + 0.5);
+    segmentLength = 4L << (int) (0.831 * log(size) + 0.75 + 0.5);
     // max 16 bit
     // segmentLength = 1L << (int) (2.2 + 0.76 * log(size));
     // max 18 bit


$ ./bulk-insert-and-query.exe 100000000 0,1000,71,96,110
                                                    find    find    find    find    find  1*add+                       optimal  wasted million
                                     add  remove      0%     25%     50%     75%    100%  3*find      ε%  bits/item  bits/item  space%    keys

add    cycles: 426.2/key, instructions: (335.2/key, 0.79/cycle) cache misses: 17.00/key branch misses: 1.22/key
0.00%  cycles: 113.9/key, instructions: ( 49.0/key, 0.43/cycle) cache misses:  5.22/key branch misses: 0.00/key
0.25%  cycles: 113.9/key, instructions: ( 49.0/key, 0.43/cycle) cache misses:  5.22/key branch misses: 0.00/key
0.50%  cycles: 113.9/key, instructions: ( 49.0/key, 0.43/cycle) cache misses:  5.22/key branch misses: 0.00/key
0.75%  cycles: 113.9/key, instructions: ( 49.0/key, 0.43/cycle) cache misses:  5.22/key branch misses: 0.00/key
1.00%  cycles: 113.9/key, instructions: ( 49.0/key, 0.43/cycle) cache misses:  5.22/key branch misses: 0.00/key
                            Xor8  128.92    0.00   30.92   30.91   30.91   30.91   30.91  221.65  0.3891       9.84       8.01    22.9 100.000

add    cycles: 657.3/key, instructions: (166.8/key, 0.25/cycle) cache misses: 30.95/key branch misses: 1.63/key
0.00%  cycles: 114.0/key, instructions: ( 49.0/key, 0.43/cycle) cache misses:  5.23/key branch misses: 0.00/key
0.25%  cycles: 114.0/key, instructions: ( 49.0/key, 0.43/cycle) cache misses:  5.23/key branch misses: 0.00/key
0.50%  cycles: 114.0/key, instructions: ( 49.0/key, 0.43/cycle) cache misses:  5.23/key branch misses: 0.00/key
0.75%  cycles: 114.0/key, instructions: ( 49.0/key, 0.43/cycle) cache misses:  5.22/key branch misses: 0.00/key
1.00%  cycles: 114.0/key, instructions: ( 49.0/key, 0.43/cycle) cache misses:  5.22/key branch misses: 0.00/key
                       Xor8naive  187.50    0.00   30.95   30.94   30.95   30.94   30.93  280.33  0.3903       9.84       8.00    23.0 100.000

add    cycles: 546.1/key, instructions: (180.5/key, 0.33/cycle) cache misses: 26.72/key branch misses: 1.72/key
0.00%  cycles: 129.8/key, instructions: ( 59.0/key, 0.45/cycle) cache misses:  5.97/key branch misses: 0.00/key
0.25%  cycles: 129.8/key, instructions: ( 59.0/key, 0.45/cycle) cache misses:  5.97/key branch misses: 0.00/key
0.50%  cycles: 129.8/key, instructions: ( 59.0/key, 0.45/cycle) cache misses:  5.97/key branch misses: 0.00/key
0.75%  cycles: 129.8/key, instructions: ( 59.0/key, 0.45/cycle) cache misses:  5.97/key branch misses: 0.00/key
1.00%  cycles: 129.8/key, instructions: ( 59.0/key, 0.45/cycle) cache misses:  5.97/key branch misses: 0.00/key
              Fuse8-singleheader  158.97    0.00   35.25   35.24   35.24   35.24   35.24  264.70  0.3913       9.10       8.00    13.8 100.000

add    cycles: 476.9/key, instructions: (147.4/key, 0.31/cycle) cache misses: 22.00/key branch misses: 2.14/key
0.00%  cycles: 110.4/key, instructions: ( 46.0/key, 0.42/cycle) cache misses:  5.00/key branch misses: 0.00/key
0.25%  cycles: 110.3/key, instructions: ( 46.0/key, 0.42/cycle) cache misses:  5.00/key branch misses: 0.00/key
0.50%  cycles: 110.3/key, instructions: ( 46.0/key, 0.42/cycle) cache misses:  5.00/key branch misses: 0.00/key
0.75%  cycles: 110.3/key, instructions: ( 46.0/key, 0.42/cycle) cache misses:  5.00/key branch misses: 0.00/key
1.00%  cycles: 110.4/key, instructions: ( 46.0/key, 0.42/cycle) cache misses:  5.00/key branch misses: 0.00/key
            XorBinaryFuse8-Naive  138.11    0.00   29.95   29.95   29.95   29.95   29.97  227.98  0.3903       9.02       8.00    12.7 100.000

add    cycles: 481.1/key, instructions: (160.4/key, 0.33/cycle) cache misses: 21.68/key branch misses: 2.11/key
0.00%  cycles: 110.0/key, instructions: ( 46.0/key, 0.42/cycle) cache misses:  5.01/key branch misses: 0.00/key
0.25%  cycles: 110.0/key, instructions: ( 46.0/key, 0.42/cycle) cache misses:  5.01/key branch misses: 0.00/key
0.50%  cycles: 110.0/key, instructions: ( 46.0/key, 0.42/cycle) cache misses:  5.01/key branch misses: 0.00/key
0.75%  cycles: 110.0/key, instructions: ( 46.0/key, 0.42/cycle) cache misses:  5.01/key branch misses: 0.00/key
1.00%  cycles: 110.0/key, instructions: ( 46.0/key, 0.42/cycle) cache misses:  5.01/key branch misses: 0.00/key
           XorBinaryFuse8-BNaive  139.22    0.00   29.86   29.85   29.85   29.85   29.85  228.78  0.3915       9.02       8.00    12.8 100.000




So the construction has multiple parts:
* A: add all keys
* B: scan all entries to find an initial set of entries with count=1
* C: "peel" (remove entries with count=1, which can result in other entries having count=1)
* D: set fingerprints in reverse order

A+C are the slow parts.

A: The (binary) fuse has no "cache" advantage here: locality and cache misses are exactly the same as for xor. But we found that the instruction count is a bit smaller. And we found that prefetch can help.

B: there is no difference here. It is fast.

C: here I think we see the biggest difference in locality / less cache misses, due to the "fuse" nature. This is the cache misses I calculated in my AnalyzeXorConstructionCacheMisses and your modified Go code to record the accesses *per segment*. For the paper, we could visualize it using this "accesses per segment over time"? Possibly if we change this algorithm slightly we could gain quite a bit still. That's where I still see potential, where I wanted to visualize in my Javascript code. But so far I don't have a good idea. To further reduce the cache misses, we could try to make the "burning of the fuse" even more narrow. I was thinking, try to always process the smallest entry first. Using a priority queue might be too expensive. Is there something like a very fast pseudo-priority queue? Somewhere I recently read something about that in a blog post... but I don't remember where.

D: this is fast enough, I think not much to gain here.


===============


I think it is worth saying that we should expect stage D to be slightly faster due to the wave effect... You are going to be writing "forward' (since the wave goes backward and we are using a stack.)

Ok. So when we do stage B, we do it, naturally, in sorted order. So on top of the stack, we have the latter entries.

In stage C, we start pulling the latest values from the stack. Suppose that segment N is the last one. So we decrement counters for a value in segment N, another in segment N-1 and another one in segment N-2. Because We picked that value in segment N since it had a count of 1, it is not going back to the stack. However, either of the two values (in stack N-1 or N-2, or both) could go back to the stack. By itself, that's a good feature since we just accessed these values, so they are fresh in cache.

Suppose we pick a value in segment N-1 (the second last), then there it is going to access values in two neighboring segments, possibly going back 2 segments prior, which would be bad. And then this could uncover a count = 1 scenario and go back two segments prior and so forth. Does this happen? If it did, we would not have this very clean wave.

I could force the wave by having one stack per segment instead of a single stack. It would not be any more expensive memory-wise. Of course, it requires that we have one counter per segment and that we keep track of the last segment. So we are adding a bunch of checks and arithmetic. Nothing expensive, but it will add a non-trivial amount of instructions and complexity.

This has a few negatives:

1. More complexity and instructions.
2. We are losing this nice feature where after accessing a counter and dropping it to one, we then immediately visit it, thus avoiding a cache miss.
3. Having multiple stacks will add some cache misses. When you have a single stack that you unwind, you are reading and writing in one hot area rather than (say) three areas, it is more cache friendly.


So I don't like it but maybe it could work. The result would not be super elegant.

What else could we do?


I think we can finally parallelize the processing.

Suppose that I have ten segments... (I'll have many more in practice)

[1 ][2 ][3 ][4 ][5 ][6 ][7 ][8 ][9 ][10 ]

I scan the keys as usual. Except that I peel starting from two locations... Say I start peeling
from segment 3 downward. When I find a key that is paired with segment 5, I just do not touch
it (it gets skipped). So I only read and write in segments 1 through 4.
[1 ][2 ][3 ]

I do the same starting from segment 10, going down to segment 7...

[7 ][8 ][9 ][10 ]

This second thread can write and read down to segment 5, but no further.
So I touch segments 5 to 10.


Because of the 'wave' phenomenon, when I have many more than 10 segments, the second thread can basically handle all of the upper segments while a second thread gets started on the lower segments.

If you have hundreds of millions of keys, I bet you can speed up construction by ~50% with a two thread effort.
